The asymptotics of group Russian roulette

We study the group Russian roulette problem, also known as the shooting problem, defined as follows. We have $n$ armed people in a room. At each chime of a clock, everyone shoots a random other person. The persons shot fall dead and the survivors shoot again at the next chime. Eventually, either everyone is dead or there is a single survivor. We prove that the probability $p_n$ of having no survivors does not converge as $n\to\infty$, and becomes asymptotically periodic and continuous on the $\log n$ scale, with period 1.

==> PQlow.dat <==
0	10000000000	0
1	0	10000000000
2	10000000000	0
3	2500000000	7500000000
4	4074074073	5925925925
5	5312500000	4687500000
6	5838577777	4161422222
7	5611357990	4388642005
8	5109616763	4890383231
9	4677482720	5322517275
10	4452519878	5547480116
11	4432246983	5567753015
12	4554476151	5445523840
13	4747917336	5252082656
14	4954680784	5045319208
15	5136088322	4863911668
16	5270968018	4729031972
17	5351549022	4648450963
18	5379232099	4620767890
19	5361032533	4638967452
20	5306857929	4693142055
21	5227555312	4772444669
22	5133598697	4866401288
23	5034281911	4965718074
24	4937293298	5062706687
25	4848565869	5151434114
26	4772314890	5227685094
27	4711192963	5288807020
28	4666509458	5333490523
29	4638475711	5361524270
30	4626449654	5373550326
31	4629163158	5370836821
32	4644922637	5355077343
33	4671778754	5328221226
34	4707664646	5292335334
35	4750504345	5249495631
36	4798294454	5201705523
37	4849162659	5150837320
38	4901406934	5098593042
39	4953519036	5046480940
40	5004195590	4995804384
41	5052339710	4947660264
42	5097055567	4902944405
43	5137637968	4862362005
44	5173558570	4826441403
45	5204450044	4795549924
46	5230089186	4769910783
47	5250379708	4749620260
48	5265335320	4734664648
49	5275063446	4724936524
50	5279749872	4720250100
51	5279644491	4720355477
52	5275048256	4724951713
53	5266301334	4733698632
54	5253772535	4746227430
55	5237849915	4762150051
56	5218932544	4781067418
57	5197423376	4802576586
58	5173723110	4826276853
59	5148225014	4851774951
60	5121310598	4878689366
61	5093346081	4906653881
62	5064679552	4935320412
63	5035638766	4964361195
64	5006529517	4993470444
65	4977634487	5022365476
66	4949212537	5050787426
67	4921498391	5078501572
68	4894702619	5105297344
69	4869011918	5130988045
70	4844589612	5155410347
71	4821576361	5178423598
72	4800090998	5199908957
73	4780231531	5219768424
74	4762076202	5237923755
75	4745684640	5254315318
76	4731099059	5268900898
77	4718345481	5281654475
78	4707434973	5292564986
79	4698364875	5301635080
80	4691120035	5308879920
81	4685673991	5314325966
82	4681990134	5318009820
83	4680022844	5319977114
84	4679718545	5320281413
85	4681016747	5318983206
86	4683851026	5316148929
87	4688149918	5311850035
88	4693837807	5306162144
89	4700835720	5299164234
90	4709062072	5290937883
91	4718433368	5281566583
92	4728864841	5271135113
93	4740271026	5259728927
94	4752566306	5247433647
95	4765665383	5234334567
96	4779483729	5220516226
97	4793937949	5206062000
98	4808946161	5191053791
99	4824428271	5175571682
100	4840306256	5159693693
101	4856504396	5143495551
102	4872949466	5127050481
103	4889570904	5110429047
104	4906300941	5093699004
105	4923074738	5076925213
106	4939830431	5060169514
107	4956509242	5043490711
108	4973055471	5026944472
109	4989416580	5010583369
110	5005543140	4994456805
111	5021388876	4978611074
112	5036910602	4963089342
113	5052068231	4947931714
114	5066824694	4933175250
115	5081145910	4918854031
116	5095000716	4904999225
117	5108360801	4891639142
118	5121200625	4878799319
119	5133497348	4866502594
120	5145230745	4854769199
121	5156383109	4843616834
122	5166939167	4833060769
123	5176885997	4823113940
124	5186212913	4813787026
125	5194911383	4805088559
126	5202974926	4797025012
127	5210399030	4789600906
128	5217181045	4782818897
129	5223320076	4776679862
130	5228816919	4771183018
131	5233673946	4766325993
132	5237895015	4762104925
133	5241485386	4758514550
134	5244451638	4755548299
135	5246801568	4753198368
136	5248544119	4751455815
137	5249689299	4750310637
138	5250248092	4749751847
139	5250232387	4749767548
140	5249654912	4750345024
141	5248529147	4751470790
142	5246869263	4753130675
143	5244690052	4755309879
144	5242006876	4757993058
145	5238835578	4761164353
146	5235192454	4764807480
147	5231094168	4768905764
148	5226557723	4773442209
149	5221600391	4778399541
150	5216239672	4783760259
151	5210493248	4789506686
152	5204378931	4795621002
153	5197914629	4802085304
154	5191118301	4808881626
155	5184007928	4815992002
156	5176601460	4823398471
157	5168916797	4831083137
158	5160971747	4839028181
159	5152784017	4847215915
160	5144371151	4855628779
161	5135750535	4864249392
162	5126939361	4873060571
163	5117954592	4882045335
164	5108812969	4891186959
165	5099530964	4900468963
166	5090124781	4909875146
167	5080610326	4919389600
168	5071003206	4928996723
169	5061318697	4938681228
170	5051571758	4948428169
171	5041776990	4958222938
172	5031948647	4968051280
173	5022100621	4977899306
174	5012246436	4987753495
175	5002399228	4997600697
176	4992571768	5007428154
177	4982776433	5017223494
178	4973025200	5026974724
179	4963329668	5036670259
180	4953701026	5046298897
181	4944150081	5055849849
182	4934687220	5065312701
183	4925322460	5074677465
184	4916065398	5083934528
185	4906925242	5093074681
186	4897910811	5102089113
187	4889030525	5110969398
188	4880292418	5119707505
189	4871704138	5128295785
190	4863272951	5136726972
191	4855005744	5144994180
192	4846909030	5153090893
193	4838988953	5161010965
194	4831251300	5168748616
195	4823701495	5176298427
196	4816344605	5183655316
197	4809185356	5190814562
198	4802228140	5197771783
199	4795477000	5204522921
200	4788935664	5211064252
201	4782607542	5217392377
202	4776495720	5223504200
203	4770602981	5229396934
204	4764931821	5235068104
205	4759484418	5240515500
206	4754262694	5245737225
207	4749268275	5250731643
208	4744502524	5255497393
209	4739966541	5260033374
210	4735661172	5264338747
211	4731587010	5268412909
212	4727744413	5272255503
213	4724133507	5275866410
214	4720754188	5279245725
215	4717606144	5282393776
216	4714688837	5285311081
217	4712001537	5287998376
218	4709543321	5290456593
219	4707313070	5292686848
220	4705309480	5294690430
221	4703531087	5296468824
222	4701976250	5298023668
223	4700643161	5299356755
224	4699529872	5300470046
225	4698634278	5301365640
226	4697954136	5302045778
227	4697487073	5302512838
228	4697230587	5302769329
229	4697182047	5302817868
230	4697338714	5302661197
231	4697697743	5302302173
232	4698256174	5301743738
233	4699010962	5300988950
234	4699958962	5300040949
235	4701096949	5298902965
236	4702421608	5297578302
237	4703929560	5296070351
238	4705617348	5294382563
239	4707481452	5292518459
240	4709518292	5290481621
241	4711724230	5288275680
242	4714095583	5285904327
243	4716628616	5283371293
244	4719319556	5280680352
245	4722164591	5277835318
246	4725159877	5274840035
247	4728301535	5271698374
248	4731585671	5268414237
249	4735008361	5264991547
250	4738565670	5261434241
251	4742253640	5257746267
252	4746068316	5253931598
253	4750005717	5249994192
254	4754061879	5245938034
255	4758232817	5241767091
256	4762514567	5237485343
257	4766903155	5233096753
258	4771394625	5228605284
259	4775985025	5224014884
260	4780670419	5219329491
261	4785446885	5214553021
262	4790310524	5209689382
263	4795257452	5204742453
264	4800283813	5199716098
265	4805385763	5194614142
266	4810559503	5189440403
267	4815801249	5184198656
268	4821107258	5178892654
269	4826473799	5173526102
270	4831897207	5168102701
271	4837373822	5162626082
272	4842900036	5157099862
273	4848472286	5151527622
274	4854087025	5145912878
275	4859740772	5140259131
276	4865430074	5134569828
277	4871151527	5128848376
278	4876901767	5123098134
279	4882677482	5117322422
280	4888475399	5111524506
281	4894292293	5105707607
282	4900124994	5099874904
283	4905970377	5094029524
284	4911825364	5088174542
285	4917686924	5082312980
286	4923552084	5076447818
287	4929417922	5070581982
288	4935281560	5064718343
289	4941140179	5058859725
290	4946991006	5053008891
291	4952831334	5047168570
292	4958658489	5041341413
293	4964469864	5035530035
294	4970262905	5029736996
295	4976035102	5023964795
296	4981784010	5018215886
297	4987507231	5012492665
298	4993202422	5006797473
299	4998867296	5001132603
300	5004499614	4995500288
301	5010097192	4989902705
302	5015657908	4984341992
303	5021179680	4978820217
304	5026660492	4973339407
305	5032098370	4967901528
306	5037491401	4962508498
307	5042837714	4957162176
308	5048135513	4951864386
309	5053383024	4946616875
310	5058578542	4941421354
311	5063720415	4936279484
312	5068807032	4931192864
313	5073836842	4926163054
314	5078808339	4921191557
315	5083720068	4916279827
316	5088570621	4911429269
317	5093358648	4906641244
318	5098082837	4901917057
319	5102741928	4897257967
320	5107334708	4892665185
321	5111860014	4888139879
322	5116316725	4883683166
323	5120703772	4879296119
324	5125020129	4874979770
325	5129264807	4870735089
326	5133436871	4866563019
327	5137535434	4862464457
328	5141559641	4858440250
329	5145508686	4854491205
330	5149381803	4850618087
331	5153178272	4846821620
332	5156897408	4843102483
333	5160538569	4839461319
334	5164101159	4835898733
335	5167584608	4832415279
336	5170988400	4829011489
337	5174312045	4825687842
338	5177555097	4822444787
339	5180717152	4819282741
340	5183797822	4816202065
341	5186796781	4813203109
342	5189713720	4810286171
343	5192548370	4807451518
344	5195300501	4804699391
345	5197969908	4802029984
346	5200556421	4799443469
347	5203059905	4796939980
348	5205480260	4794519628
349	5207817406	4792182481
350	5210071303	4789928584
351	5212241938	4787757953
352	5214329320	4785670566
353	5216333499	4783666385
354	5218254550	4781745339
355	5220092565	4779907323
356	5221847674	4778152215
357	5223520028	4776479859
358	5225109806	4774890077
359	5226617213	4773382669
360	5228042479	4771957409
361	5229385847	4770614037
362	5230647601	4769352284
363	5231828038	4768171853
364	5232927471	4767072416
365	5233946246	4766053633
366	5234884732	4765115147
367	5235743312	4764256573
368	5236522383	4763477500
369	5237222378	4762777511
370	5237843729	4762156155
371	5238386906	4761612977
372	5238852389	4761147497
373	5239240667	4760759211
374	5239552269	4760447619
375	5239787711	4760212175
376	5239947546	4760052337
377	5240032337	4759967542
378	5240042663	4759957217
379	5239979114	4760020764
380	5239842303	4760157583
381	5239632841	4760367045
382	5239351364	4760648519
383	5238998520	4761001360
384	5238574971	4761424912
385	5238081382	4761918497
386	5237518440	4762481438
387	5236886838	4763113041
388	5236187278	4763812600
389	5235420478	4764579405
390	5234587158	4765412727
391	5233688051	4766311829
392	5232723903	4767275976
393	5231695467	4768304413
394	5230603501	4769396383
395	5229448770	4770551112
396	5228232053	4771767831
397	5226954128	4773045752
398	5225615788	4774384091
399	5224217828	4775782050
400	5222761050	4777238828
401	5221246261	4778753618
402	5219674273	4780325604
403	5218045906	4781953971
404	5216361983	4783637897
405	5214623328	4785376551
406	5212830772	4787169101
407	5210985157	4789014718
408	5209087316	4790912559
409	5207138094	4792861783
410	5205138334	4794861545
411	5203088882	4796910995
412	5200990590	4799009286
413	5198844314	4801155569
414	5196650897	4803348980
415	5194411203	4805588673
416	5192126088	4807873788
417	5189796411	4810203471
418	5187423020	4812576853
419	5185006786	4814993087
420	5182548565	4817451308
421	5180049216	4819950660
422	5177509592	4822490277
423	5174930567	4825069312
424	5172312979	4827686890
425	5169657704	4830342172
426	5166965584	4833034287
427	5164237485	4835762391
428	5161474252	4838525621
429	5158676745	4841323135
430	5155845804	4844154071
431	5152982283	4847017589
432	5150087030	4849912843
433	5147160884	4852838988
434	5144204686	4855795181
435	5141219282	4858780591
436	5138205499	4861794377
437	5135164169	4864835707
438	5132096120	4867903749
439	5129002186	4870997687
440	5125883180	4874116690
441	5122739926	4877259946
442	5119573237	4880426639
443	5116383917	4883615951
444	5113172787	4886827090
445	5109940632	4890059238
446	5106688262	4893311609
447	5103416462	4896583402
448	5100126033	4899873838
449	5096817747	4903182123
450	5093492392	4906507486
451	5090150729	4909849139
452	5086793543	4913206330
453	5083421586	4916578282
454	5080035628	4919964246
455	5076636413	4923363461
456	5073224690	4926775180
457	5069801207	4930198663
458	5066366698	4933633173
459	5062921892	4937077976
460	5059467518	4940532348
461	5056004296	4943995573
462	5052532938	4947466932
463	5049054147	4950945715
464	5045568637	4954431234
465	5042077094	4957922779
466	5038580203	4961419662
467	5035078658	4964921206
468	5031573132	4968426734
469	5028064292	4971935571
470	5024552810	4975447060
471	5021039333	4978960534
472	5017524520	4982475349
473	5014009010	4985990857
474	5010493445	4989506422
475	5006978452	4993021410
476	5003464662	4996535203
477	4999952689	5000047178
478	4996443141	5003556722
479	4992936628	5007063236
480	4989433748	5010566124
481	4985935083	5014064786
482	4982441221	5017558641
483	4978952746	5021047121
484	4975470222	5024529649
485	4971994209	5028005659
486	4968525268	5031474600
487	4965063945	5034935919
488	4961610786	5038389079
489	4958166323	5041833540
490	4954731089	5045268779
491	4951305599	5048694268
492	4947890369	5052109495
493	4944485908	5055513954
494	4941092718	5058907146
495	4937711288	5062288575
496	4934342108	5065657758
497	4930985651	5069014208
498	4927642400	5072357466
499	4924312808	5075687053
500	4920997342	5079002518
501	4917696452	5082303412
502	4914410577	5085589282
503	4911140163	5088859701
504	4907885631	5092114230
505	4904647412	5095352451
506	4901425914	5098573941
507	4898221559	5101778301
508	4895034740	5104965121
509	4891865857	5108134005
510	4888715296	5111284567
511	4885583441	5114416421
512	4882470669	5117529197
513	4879377344	5120622519
514	4876303831	5123696031
515	4873250486	5126749378
516	4870217655	5129782209
517	4867205678	5132794181
518	4864214896	5135784965
519	4861245633	5138754228
520	4858298212	5141701650
521	4855372943	5144626910
522	4852470147	5147529713
523	4849590115	5150409744
524	4846733147	5153266713
525	4843899532	5156100331
526	4841089547	5158910309
527	4838303478	5161696380
528	4835541590	5164458269
529	4832804144	5167195711
530	4830091406	5169908453
531	4827403622	5172596243
532	4824741027	5175258825
533	4822103880	5177895979
534	4819492399	5180507458
535	4816906812	5183093037
536	4814347350	5185652505
537	4811814217	5188185639
538	4809307623	5190692228
539	4806827777	5193172079
540	4804374874	5195624992
541	4801949093	5198050765
542	4799550633	5200449224
543	4797179668	5202820186
544	4794836373	5205163479
545	4792520921	5207478938
546	4790233468	5209766395
547	4787974168	5212025690
548	4785743175	5214256674
549	4783540646	5216459213
550	4781366702	5218633147
551	4779221498	5220778361
552	4777105150	5222894709
553	4775017786	5224982073
554	4772959524	5227040333
555	4770930481	5229069375
556	4768930760	5231069087
557	4766960477	5233039378
558	4765019719	5234980135
559	4763108581	5236891269
560	4761227156	5238772694
561	4759375528	5240624325
562	4757553771	5242446082
563	4755761962	5244237892
564	4754000169	5245999683
565	4752268457	5247731394
566	4750566887	5249432966
567	4748895514	5251104342
568	4747254383	5252745466
569	4745643551	5254356304
570	4744063051	5255936805
571	4742512921	5257486933
572	4740993196	5259006658
573	4739503902	5260495949
574	4738045065	5261954784
575	4736616708	5263383146
576	4735218843	5264781016
577	4733851476	5266148376
578	4732514622	5267485228
579	4731208284	5268791568
580	4729932460	5270067395
581	4728687142	5271312710
582	4727472330	5272527530
583	4726287998	5273711855
584	4725134139	5274865709
585	4724010737	5275989118
586	4722917757	5277082093
587	4721855183	5278144673
588	4720822976	5279176881
589	4719821099	5280178749
590	4718849522	5281150325
591	4717908199	5282091645
592	4716997089	5283002757
593	4716116141	5283883710
594	4715265302	5284734551
595	4714444510	5285555331
596	4713653727	5286346127
597	4712892867	5287106977
598	4712161882	5287837962
599	4711460701	5288539147
600	4710789250	5289210601
601	4710147453	5289852393
602	4709535238	5290464607
603	4708952525	5291047322
604	4708399227	5291600616
605	4707875264	5292124581
606	4707380546	5292619304
607	4706914975	5293084868
608	4706478470	5293521381
609	4706070922	5293928926
610	4705692236	5294307606
611	4705342318	5294657533
612	4705021052	5294978796
613	4704728334	5295271507
614	4704464063	5295535782
615	4704228121	5295771728
616	4704020391	5295979454
617	4703840761	5296159080
618	4703689114	5296310729
619	4703565326	5296434518
620	4703469277	5296530573
621	4703400836	5296599011
622	4703359879	5296639966
623	4703346278	5296653567
624	4703359900	5296639944
625	4703400611	5296599231
626	4703468279	5296531567
627	4703562760	5296437081
628	4703683922	5296315921
629	4703831618	5296168221
630	4704005710	5295994131
631	4704206051	5295793793
632	4704432494	5295567350
633	4704684893	5295314954
634	4704963092	5295036749
635	4705266948	5294732896
636	4705596304	5294403542
637	4705951005	5294048841
638	4706330896	5293668951
639	4706735819	5293264029
640	4707165612	5292834231
641	4707620118	5292379722
642	4708099179	5291900665
643	4708602624	5291397217
644	4709130295	5290869549
645	4709682022	5290317821
646	4710257638	5289742202
647	4710856978	5289142861
648	4711479874	5288519971
649	4712126145	5287873690
650	4712795633	5287204203
651	4713488162	5286511682
652	4714203545	5285796284
653	4714941629	5285058210
654	4715702225	5284297617
655	4716485154	5283514682
656	4717290249	5282709594
657	4718117321	5281882519
658	4718966195	5281033642
659	4719836694	5280163146
660	4720728633	5279271207
661	4721641827	5278358005
662	4722576106	5277423734
663	4723531276	5276468568
664	4724507151	5275492686
665	4725503557	5274496285
666	4726520301	5273479541
667	4727557195	5272442639
668	4728614064	5271385778
669	4729690710	5270309130
670	4730786950	5269212889
671	4731902593	5268097242
672	4733037458	5266962381
673	4734191346	5265808486
674	4735364077	5264635757
675	4736555458	5263444379
676	4737765298	5262234541
677	4738993404	5261006432
678	4740239593	5259760250
679	4741503662	5258496173
680	4742785434	5257214408
681	4744084707	5255915136
682	4745401291	5254598549
683	4746734993	5253264840
684	4748085627	5251914206
685	4749452996	5250546836
686	4750836911	5249162926
687	4752237179	5247762667
688	4753653597	5246346240
689	4755085984	5244913854
690	4756534144	5243465695
691	4757997879	5242001952
692	4759477009	5240522833
693	4760971328	5239028513
694	4762480644	5237519189
695	4764004772	5235995062
696	4765543518	5234456322
697	4767096679	5232903152
698	4768664079	5231335761
699	4770245511	5229754328
700	4771840785	5228159046
701	4773449720	5226550120
702	4775072113	5224927730
703	4776707771	5223292066
704	4778356511	5221643330
705	4780018137	5219981707
706	4781692450	5218307381
707	4783379278	5216620564
708	4785078410	5214921423
709	4786789667	5213210160
710	4788512863	5211486971
711	4790247799	5209752035
712	4791994286	5208005542
713	4793752145	5206247692
714	4795521177	5204478661
715	4797301193	5202698638
716	4799092014	5200907822
717	4800893446	5199106389
718	4802705301	5197294530
719	4804527402	5195472438
720	4806359548	5193640285
721	4808201560	5191798263
722	4810053264	5189946572
723	4811914459	5188085376
724	4813784965	5186214864
725	4815664604	5184335229
726	4817553186	5182446643
727	4819450528	5180549291
728	4821356464	5178643371
729	4823270793	5176729044
730	4825193333	5174806490
731	4827123921	5172875909
732	4829062367	5170937468
733	4831008484	5168991339
734	4832962114	5167037722
735	4834923058	5165076775
736	4836891144	5163108677
737	4838866209	5161133621
738	4840848063	5159151768
739	4842836530	5157163294
740	4844831448	5155168385
741	4846832628	5153167201
742	4848839902	5151159919
743	4850853107	5149146724
744	4852872058	5147127771
745	4854896590	5145103241
746	4856926527	5143073297
747	4858961711	5141038121
748	4861001960	5138997868
749	4863047115	5136952716
750	4865097003	5134902827
751	4867151457	5132848367
752	4869210318	5130789510
753	4871273416	5128726415
754	4873340580	5126659240
755	4875411660	5124588164
756	4877486486	5122513339
757	4879564893	5120434925
758	4881646732	5118353098
759	4883731829	5116268003
760	4885820024	5114179797
761	4887911175	5112088657
762	4890005105	5109994722
763	4892101665	5107898156
764	4894200703	5105799120
765	4896302062	5103697768
766	4898405579	5101594245
767	4900511110	5099488715
768	4902618499	5097381326
769	4904727593	5095272229
770	4906838245	5093161580
771	4908950303	5091049526
772	4911063611	5088936210
773	4913178032	5086821792
774	4915293414	5084706413
775	4917409603	5082590213
776	4919526470	5080473356
777	4921643856	5078355970
778	4923761620	5076238202
779	4925879623	5074120200
780	4927997721	5072002103
781	4930115771	5069884050
782	4932233639	5067766187
783	4934351178	5065648647
784	4936468253	5063531569
785	4938584731	5061415096
786	4940700465	5059299355
787	4942815329	5057184491
788	4944929190	5055070637
789	4947041906	5052957921
790	4949153344	5050846475
791	4951263384	5048736442
792	4953371884	5046627942
793	4955478717	5044521107
794	4957583760	5042416072
795	4959686871	5040312952
796	4961787937	5038211887
797	4963886828	5036112999
798	4965983414	5034016408
799	4968077572	5031922239
800	4970169192	5029830631
801	4972258135	5027741687
802	4974344285	5025655533
803	4976427524	5023572295
804	4978507732	5021492088
805	4980584787	5019415029
806	4982658584	5017341247
807	4984728984	5015270837
808	4986795890	5013203933
809	4988859182	5011140642
810	4990918745	5009081079
811	4992974463	5007025352
812	4995026236	5004973585
813	4997073943	5002925878
814	4999117475	5000882341
815	5001156729	4998843090
816	5003191596	4996808231
817	5005221955	4994777858
818	5007247723	4992752098
819	5009268779	4990731041
820	5011285020	4988714792
821	5013296356	4986703467
822	5015302671	4984697155
823	5017303862	4982695954
824	5019299842	4980699980
825	5021290501	4978709319
826	5023275742	4976724071
827	5025255474	4974744342
828	5027229598	4972770224
829	5029198008	4970801801
830	5031160631	4968839192
831	5033117352	4966882468
832	5035068084	4964931725
833	5037012747	4962987071
834	5038951235	4961048578
835	5040883468	4959116346
836	5042809357	4957190466
837	5044728802	4955271013
838	5046641730	4953358086
839	5048548050	4951451770
840	5050447672	4949552142
841	5052340519	4947659296
842	5054226506	4945773313
843	5056105548	4943894271
844	5057977559	4942022250
845	5059842474	4940157344
846	5061700196	4938299618
847	5063550655	4936449156
848	5065393780	4934606045
849	5067229472	4932770340
850	5069057674	4930942135
851	5070878309	4929121503
852	5072691302	4927308519
853	5074496567	4925503244
854	5076294053	4923705770
855	5078083666	4921916148
856	5079865353	4920134464
857	5081639038	4918360784
858	5083404644	4916595167
859	5085162114	4914837694
860	5086911382	4913088431
861	5088652376	4911347440
862	5090385029	4909614785
863	5092109281	4907890534
864	5093825066	4906174750
865	5095532314	4904467486
866	5097230986	4902768829
867	5098920999	4901078817
868	5100602295	4899397514
869	5102274828	4897724991
870	5103938523	4896061291
871	5105593331	4894406480
872	5107239197	4892760617
873	5108876060	4891123753
874	5110503866	4889495944
875	5112122563	4887877247
876	5113732097	4886267713
877	5115332411	4884667394
878	5116923463	4883076351
879	5118505190	4881494620
880	5120077548	4879922260
881	5121640491	4878359323
882	5123193964	4876805853
883	5124737913	4875261888
884	5126272311	4873727499
885	5127797096	4872202713
886	5129312227	4870687582
887	5130817661	4869182153
888	5132313348	4867686461
889	5133799253	4866200558
890	5135275328	4864724482
891	5136741537	4863258278
892	5138197826	4861801974
893	5139644177	4860355633
894	5141080532	4858919275
895	5142506861	4857492946
896	5143923127	4856076685
897	5145329291	4854670526
898	5146725307	4853274497
899	5148111157	4851888651
900	5149486799	4850513013
901	5150852194	4849147612
902	5152207318	4847792493
903	5153552130	4846447679
904	5154886600	4845113202
905	5156210706	4843789103
906	5157524411	4842475406
907	5158827674	4841172130
908	5160120488	4839879323
909	5161402811	4838597001
910	5162674612	4837325190
911	5163935877	4836063926
912	5165186578	4834813235
913	5166426678	4833573130
914	5167656160	4832343643
915	5168875001	4831124801
916	5170083177	4829916626
917	5171280666	4828719140
918	5172467446	4827532365
919	5173643489	4826356318
920	5174808783	4825191025
921	5175963301	4824036502
922	5177107031	4822892774
923	5178239951	4821759856
924	5179362042	4820637766
925	5180473283	4819526518
926	5181573667	4818426138
927	5182663170	4817336633
928	5183741779	4816258022
929	5184809480	4815190323
930	5185866260	4814133547
931	5186912098	4813087703
932	5187946992	4812052815
933	5188970919	4811028884
934	5189983872	4810015927
935	5190985844	4809013958
936	5191976821	4808022985
937	5192956789	4807043014
938	5193925747	4806074063
939	5194883676	4805116131
940	5195830572	4804169229
941	5196766434	4803233371
942	5197691245	4802308556
943	5198605006	4801394797
944	5199507712	4800492099
945	5200399347	4799600459
946	5201279911	4798719887
947	5202149409	4797850392
948	5203007829	4796991975
949	5203855165	4796144633
950	5204691426	4795308380
951	5205516600	4794483209
952	5206330684	4793669120
953	5207133684	4792866121
954	5207925596	4792074207
955	5208706420	4791293380
956	5209476164	4790523645
957	5210234814	4789764987
958	5210982380	4789017412
959	5211718874	4788280928
960	5212444286	4787555519
961	5213158619	4786841183
962	5213861882	4786137918
963	5214554083	4785445728
964	5215235210	4784764590
965	5215905287	4784094517
966	5216564308	4783435492
967	5217212288	4782787518
968	5217849222	4782150577
969	5218475132	4781524676
970	5219090005	4780909788
971	5219693876	4780305931
972	5220286732	4779713075
973	5220868586	4779131216
974	5221439455	4778560351
975	5221999342	4778000464
976	5222548256	4777451546
977	5223086215	4776913589
978	5223613225	4776386578
979	5224129296	4775870502
980	5224634448	4775365354
981	5225128688	4774871118
982	5225612019	4774387772
983	5226084479	4773915325
984	5226546059	4773453742
985	5226996779	4773003015
986	5227436663	4772563137
987	5227865719	4772134088
988	5228283953	4771715843
989	5228691397	4771308402
990	5229088057	4770911739
991	5229473951	4770525840
992	5229849106	4770150695
993	5230213526	4769786278
994	5230567226	4769432564
995	5230910244	4769089558
996	5231242578	4768757220
997	5231564254	4768435538
998	5231875296	4768124499
999	5232175718	4767824077
1000	5232465543	4767534254
1001	5232744788	4767255009
1002	5233013477	4766986323
1003	5233271627	4766728171
1004	5233519260	4766480536
1005	5233756401	4766243394
1006	5233983071	4766016725
1007	5234199296	4765800511
1008	5234405084	4765594714
1009	5234600471	4765399324
1010	5234785480	4765214317
1011	5234960134	4765039670
1012	5235124446	4764875347
1013	5235278459	4764721342
1014	5235422181	4764577616
1015	5235555640	4764444145
1016	5235678875	4764320919
1017	5235791900	4764207899
1018	5235894737	4764105059
1019	5235987420	4764012378
1020	5236069971	4763929827
1021	5236142419	4763857380
1022	5236204791	4763795010
1023	5236257110	4763742687
1024	5236299405	4763700386
1025	5236331713	4763668085
1026	5236354052	4763645749
1027	5236366449	4763633347
1028	5236368939	4763630857
1029	5236361550	4763638249
1030	5236344303	4763655486
1031	5236317243	4763682554
1032	5236280385	4763719410
1033	5236233765	4763766028
1034	5236177415	4763822382
1035	5236111361	4763888435
1036	5236035630	4763964155
1037	5235950273	4764049530
1038	5235855294	4764144503
1039	5235750738	4764249055
1040	5235636641	4764363158
1041	5235513025	4764486773
1042	5235379923	4764619868
1043	5235237375	4764762417
1044	5235085409	4764914385
1045	5234924054	4765075735
1046	5234753352	4765246444
1047	5234573326	4765426467
1048	5234384014	4765615777
1049	5234185450	4765814341
1050	5233977669	4766022125
1051	5233760697	4766239089
1052	5233534581	4766465211
1053	5233299349	4766700450
1054	5233055023	4766944760
1055	5232801664	4767198133
1056	5232539283	4767460508
1057	5232267923	4767731860
1058	5231987629	4768012162
1059	5231698424	4768301369
1060	5231400345	4768599443
1061	5231093433	4768906357
1062	5230777722	4769222071
1063	5230453244	4769546545
1064	5230120043	4769879752
1065	5229778145	4770221643
1066	5229427596	4770572193
1067	5229068429	4770931361
1068	5228700684	4771299112
1069	5228324390	4771675402
1070	5227939590	4772060200
1071	5227546325	4772453471
1072	5227144619	4772855166
1073	5226734528	4773265263
1074	5226316078	4773683715
1075	5225889310	4774110486
1076	5225454259	4774545536
1077	5225010968	4774988830
1078	5224559464	4775440321
1079	5224099803	4775899986
1080	5223632015	4776367779
1081	5223156133	4776843655
1082	5222672207	4777327587
1083	5222180267	4777819527
1084	5221680352	4778319437
1085	5221172508	4778827283
1086	5220656773	4779343024
1087	5220133174	4779866611
1088	5219601770	4780398023
1089	5219062587	4780937207
1090	5218515661	4781484120
1091	5217961051	4782038739
1092	5217398776	4782601007
1093	5216828891	4783170896
1094	5216251427	4783748360
1095	5215666432	4784333364
1096	5215073933	4784925856
1097	5214473984	4785525810
1098	5213866616	4786133174
1099	5213251872	4786747912
1100	5212629798	4787369989
1101	5212000429	4787999358
1102	5211363806	4788635980
1103	5210719976	4789279818
1104	5210068969	4789930822
1105	5209410829	4790588953
1106	5208745607	4791254182
1107	5208073337	4791926459
1108	5207394050	4792605735
1109	5206707809	4793291988
1110	5206014631	4793985155
1111	5205314571	4794685208
1112	5204607677	4795392110
1113	5203893976	4796105808
1114	5203173517	4796826267
1115	5202446346	4797553449
1116	5201712489	4798287299
1117	5200971997	4799027785
1118	5200224915	4799774866
1119	5199471285	4800528502
1120	5198711143	4801288647
1121	5197944529	4802055257
1122	5197171492	4802828296
1123	5196392067	4803607717
1124	5195606303	4804393484
1125	5194814234	4805185548
1126	5194015909	4805983874
1127	5193211370	4806788420
1128	5192400649	4807599134
1129	5191583798	4808415985
1130	5190760859	4809238930
1131	5189931867	4810067920
1132	5189096869	4810902918
1133	5188255904	4811743879
1134	5187409020	4812590767
1135	5186556250	4813443530
1136	5185697647	4814302138
1137	5184833248	4815166543
1138	5183963086	4816036694
1139	5183087219	4816912565
1140	5182205680	4817794104
1141	5181318510	4818681268
1142	5180425761	4819574024
1143	5179527465	4820472322
1144	5178623665	4821376118
1145	5177714408	4822285377
1146	5176799733	4823200051
1147	5175879680	4824120099
1148	5174954299	4825045485
1149	5174023628	4825976161
1150	5173087698	4826912078
1151	5172146571	4827853209
1152	5171200281	4828799508
1153	5170248859	4829750919
1154	5169292365	4830707419
1155	5168330830	4831668955
1156	5167364296	4832635485
1157	5166392812	4833606973
1158	5165416413	4834583371
1159	5164435142	4835564637
1160	5163449048	4836550738
1161	5162458162	4837541620
1162	5161462534	4838537249
1163	5160462205	4839537582
1164	5159457213	4840542574
1165	5158447598	4841552181
1166	5157433414	4842566374
1167	5156414684	4843585092
1168	5155391465	4844608309
1169	5154363794	4845635979
1170	5153331718	4846668064
1171	5152295263	4847704508
1172	5151254492	4848745290
1173	5150209431	4849790355
1174	5149160119	4850839657
1175	5148106613	4851893171
1176	5147048938	4852950839
1177	5145987146	4854012630
1178	5144921282	4855078507
1179	5143851371	4856148412
1180	5142777466	4857222316
1181	5141699605	4858300174
1182	5140617835	4859381951
1183	5139532182	4860467592
1184	5138442708	4861557075
1185	5137349435	4862650341
1186	5136252416	4863747363
1187	5135151688	4864848092
1188	5134047292	4865952492
1189	5132939261	4867060512
1190	5131827653	4868172129
1191	5130712492	4869287286
1192	5129593825	4870405949
1193	5128471696	4871528081
1194	5127346143	4872653638
1195	5126217197	4873782573
1196	5125084917	4874914861
1197	5123949331	4876050451
1198	5122810476	4877189302
1199	5121668398	4878331376
1200	5120523142	4879476639
1201	5119374733	4880625039
1202	5118223234	4881776555
1203	5117068657	4882931122
1204	5115911061	4884088719
1205	5114750479	4885249299
1206	5113586951	4886412823
1207	5112420520	4887579256
1208	5111251223	4888748555
1209	5110079100	4889920681
1210	5108904184	4891095589
1211	5107726523	4892273249
1212	5106546155	4893453620
1213	5105363116	4894636660
1214	5104177444	4895822329
1215	5102989183	4897010593
1216	5101798367	4898201410
1217	5100605038	4899394743
1218	5099409229	4900590547
1219	5098210983	4901788789
1220	5097010343	4902989437
1221	5095807338	4904192439
1222	5094602008	4905397761
1223	5093394402	4906605375
1224	5092184545	4907815230
1225	5090972483	4909027296
1226	5089758250	4910241531
1227	5088541878	4911457891
1228	5087323418	4912676351
1229	5086102905	4913896872
1230	5084880367	4915119406
1231	5083655844	4916343918
1232	5082429391	4917570388
1233	5081201020	4918798755
1234	5079970777	4920028990
1235	5078738713	4921261067
1236	5077504845	4922494932
1237	5076269216	4923730554
1238	5075031874	4924967905
1239	5073792839	4926206935
1240	5072552160	4927447617
1241	5071309870	4928689912
1242	5070065999	4929933777
1243	5068820591	4931179184
1244	5067573682	4932426096
1245	5066325303	4933674472
1246	5065075492	4934924278
1247	5063824291	4936175484
1248	5062571725	4937428043
1249	5061317839	4938681928
1250	5060062671	4939937108
1251	5058806243	4941193533
1252	5057548598	4942451175
1253	5056289773	4943709999
1254	5055029804	4944969973
1255	5053768719	4946231055
1256	5052506560	4947493215
1257	5051243353	4948756410
1258	5049979149	4950020623
1259	5048713968	4951285803
1260	5047447851	4952551923
1261	5046180827	4953818942
1262	5044912940	4955086836
1263	5043644214	4956355561
1264	5042374685	4957625085
1265	5041104393	4958895378
1266	5039833367	4960166405
1267	5038561642	4961438131
1268	5037289255	4962710524
1269	5036016229	4963983544
1270	5034742604	4965257162
1271	5033468416	4966531348
1272	5032193701	4967806070
1273	5030918481	4969081286
1274	5029642801	4970356974
1275	5028366682	4971633090
1276	5027090163	4972909607
1277	5025813282	4974186497
1278	5024536055	4975463713
1279	5023258529	4976741236
1280	5021980735	4978019033
1281	5020702703	4979297069
1282	5019424459	4980575305
1283	5018146048	4981853725
1284	5016867488	4983132283
1285	5015588814	4984410949
1286	5014310069	4985689702
1287	5013031270	4986968499
1288	5011752456	4988247315
1289	5010473655	4989526115
1290	5009194900	4990804872
1291	5007916221	4992083552
1292	5006637647	4993362123
1293	5005359212	4994640557
1294	5004080945	4995918824
1295	5002802877	4997196891
1296	5001525039	4998474730
1297	5000247458	4999752308
1298	4998970169	5001029599
1299	4997693200	5002306571
1300	4996416576	5003583190
1301	4995140334	5004859432
1302	4993864502	5006135267
1303	4992589106	5007410663
1304	4991314177	5008685590
1305	4990039744	5009960020
1306	4988765840	5011233926
1307	4987492491	5012507279
1308	4986219724	5013780045
1309	4984947568	5015052200
1310	4983676057	5016323715
1311	4982405211	5017594557
1312	4981135061	5018864699
1313	4979865646	5020134123
1314	4978596979	5021402787
1315	4977329098	5022670672
1316	4976062027	5023937747
1317	4974795789	5025203979
1318	4973530417	5026469345
1319	4972265945	5027733825
1320	4971002386	5028997378
1321	4969739776	5030259983
1322	4968478146	5031521620
1323	4967217515	5032782251
1324	4965957914	5034041854
1325	4964699369	5035300402
1326	4963441901	5036557865
1327	4962185543	5037814219
1328	4960930325	5039069443
1329	4959676264	5040323501
1330	4958423394	5041576377
1331	4957171733	5042828033
1332	4955921312	5044078452
1333	4954672152	5045327602
1334	4953424300	5046575478
1335	4952177745	5047822020
1336	4950932537	5049067225
1337	4949688699	5050311067
1338	4948446250	5051553515
1339	4947205218	5052794545
1340	4945965634	5054034140
1341	4944727507	5055272260
1342	4943490873	5056508890
1343	4942255757	5057744008
1344	4941022183	5058977589
1345	4939790164	5060209595
1346	4938559742	5061440023
1347	4937330932	5062668838
1348	4936103750	5063896009
1349	4934878239	5065121532
1350	4933654402	5066345362
1351	4932432275	5067567489
1352	4931211879	5068787887
1353	4929993234	5070006528
1354	4928776366	5071223395
1355	4927561303	5072438467
1356	4926348051	5073651706
1357	4925136651	5074863108
1358	4923927122	5076072646
1359	4922719475	5077280285
1360	4921513744	5078486014
1361	4920309949	5079689813
1362	4919108111	5080891654
1363	4917908246	5082091512
1364	4916710387	5083289375
1365	4915514545	5084485211
1366	4914320755	5085679011
1367	4913129027	5086870743
1368	4911939383	5088060387
1369	4910751842	5089247919
1370	4909566435	5090433327
1371	4908383175	5091616582
1372	4907202088	5092797670
1373	4906023194	5093976569
1374	4904846511	5095153255
1375	4903672056	5096327705
1376	4902499858	5097499906
1377	4901329928	5098669830
1378	4900162295	5099837466
1379	4898996976	5101002791
1380	4897833986	5102165779
1381	4896673348	5103326416
1382	4895515081	5104484679
1383	4894359208	5105640554
1384	4893205742	5106794014
1385	4892054713	5107945052
1386	4890906129	5109093638
1387	4889760009	5110239751
1388	4888616378	5111383380
1389	4887475256	5112524507
1390	4886336650	5113663104
1391	4885200598	5114799167
1392	4884067097	5115932661
1393	4882936179	5117063580
1394	4881807860	5118191904
1395	4880682150	5119317607
1396	4879559074	5120440679
1397	4878438657	5121561106
1398	4877320903	5122678862
1399	4876205835	5123793931
1400	4875093468	5124906295
1401	4873983820	5126015939
1402	4872876910	5127122844
1403	4871772759	5128227000
1404	4870671375	5129328379
1405	4869572782	5130426974
1406	4868476997	5131522767
1407	4867384026	5132615732
1408	4866293894	5133705860
1409	4865206622	5134793141
1410	4864122212	5135877543
1411	4863040692	5136959062
1412	4861962080	5138037686
1413	4860886375	5139113381
1414	4859813611	5140186149
1415	4858743794	5141255967
1416	4857676940	5142322818
1417	4856613066	5143386690
1418	4855552191	5144447569
1419	4854494324	5145505438
1420	4853439480	5146560278
1421	4852387679	5147612081
1422	4851338930	5148660827
1423	4850293250	5149706504
1424	4849250658	5150749099
1425	4848211158	5151788592
1426	4847174780	5152824981
1427	4846141525	5153858238
1428	4845111406	5154888351
1429	4844084439	5155915307
1430	4843060654	5156939108
1431	4842040038	5157959712
1432	4841022626	5158977131
1433	4840008425	5159991341
1434	4838997439	5161002322
1435	4837989688	5162010065
1436	4836985192	5163014566
1437	4835983953	5164015800
1438	4834985994	5165013765
1439	4833991320	5166008439
1440	4832999946	5166999813
1441	4832011882	5167987872
1442	4831027149	5168972610
1443	4830045744	5169954003
1444	4829067701	5170932056
1445	4828093016	5171906745
1446	4827121702	5172878057
1447	4826153772	5173845981
1448	4825189246	5174810515
1449	4824228121	5175771631
1450	4823270424	5176729333
1451	4822316156	5177683600
1452	4821365333	5178634426
1453	4820417961	5179581793
1454	4819474061	5180525700
1455	4818533629	5181466122
1456	4817596690	5182403062
1457	4816663254	5183336507
1458	4815733319	5184266435
1459	4814806906	5185192846
1460	4813884027	5186115731
1461	4812964685	5187035073
1462	4812048894	5187950863
1463	4811136666	5188863094
1464	4810228005	5189771751
1465	4809322925	5190676827
1466	4808421439	5191578316
1467	4807523553	5192476205
1468	4806629272	5193370478
1469	4805738617	5194261139
1470	4804851584	5195148164
1471	4803968191	5196031553
1472	4803088454	5196911304
1473	4802212365	5197787390
1474	4801339940	5198659809
1475	4800471198	5199528563
1476	4799606126	5200393621
1477	4798744759	5201255001
1478	4797887083	5202112671
1479	4797033118	5202966636
1480	4796182867	5203816881
1481	4795336348	5204663406
1482	4794493558	5205506195
1483	4793654511	5206345244
1484	4792819212	5207180542
1485	4791987669	5208012081
1486	4791159892	5208839857
1487	4790335892	5209663864
1488	4789515665	5210484085
1489	4788699231	5211300523
1490	4787886591	5212113165
1491	4787077747	5212921999
1492	4786272722	5213727034
1493	4785471506	5214528244
1494	4784674118	5215325637
1495	4783880553	5216119192
1496	4783090834	5216908919
1497	4782304952	5217694797
1498	4781522925	5218476828
1499	4780744758	5219255008
1500	4779970443	5220029312
1501	4779200001	5220799751
1502	4778433438	5221566320
1503	4777670746	5222328995
1504	4776911952	5223087793
1505	4776157052	5223842700
1506	4775406044	5224593699
1507	4774658946	5225340800
1508	4773915763	5226083995
1509	4773176483	5226823260
1510	4772441136	5227558616
1511	4771709711	5228290040
1512	4770982215	5229017529
1513	4770258660	5229741086
1514	4769539049	5230460702
1515	4768823381	5231176368
1516	4768111670	5231888086
1517	4767403910	5232595841
1518	4766700113	5233299638
1519	4766000284	5233999470
1520	4765304423	5234695328
1521	4764612535	5235387211
1522	4763924631	5236075119
1523	4763240710	5236759042
1524	4762560774	5237438976
1525	4761884829	5238114917
1526	4761212884	5238786867
1527	4760544934	5239454813
1528	4759880989	5240118757
1529	4759221053	5240778696
1530	4758565125	5241434623
1531	4757913211	5242086535
1532	4757265315	5242734429
1533	4756621443	5243378306
1534	4755981595	5244018158
1535	4755345771	5244653979
1536	4754713979	5245285771
1537	4754086219	5245913528
1538	4753462497	5246537250
1539	4752842814	5247156933
1540	4752227175	5247772575
1541	4751615579	5248384171
1542	4751008029	5248991717
1543	4750404531	5249595216
1544	4749805086	5250194664
1545	4749209695	5250790056
1546	4748618358	5251381388
1547	4748031086	5251968668
1548	4747447866	5252551876
1549	4746868717	5253131029
1550	4746293636	5253706118
1551	4745722615	5254277134
1552	4745155660	5254844079
1553	4744592788	5255406966
1554	4744033976	5255965767
1555	4743479245	5256520504
1556	4742928589	5257071163
1557	4742382007	5257617744
1558	4741839501	5258160244
1559	4741301078	5258698671
1560	4740766733	5259233014
1561	4740236469	5259763274
1562	4739710295	5260289462
1563	4739188194	5260811554
1564	4738670178	5261329563
1565	4738156254	5261843495
1566	4737646410	5262353335
1567	4737140656	5262859094
1568	4736638985	5263360760
1569	4736141403	5263858342
1570	4735647908	5264351835
1571	4735158504	5264841244
1572	4734673184	5265326559
1573	4734191955	5265807789
1574	4733714819	5266284935
1575	4733241761	5266757981
1576	4732772803	5267226950
1577	4732307922	5267691819
1578	4731847139	5268152611
1579	4731390438	5268609308
1580	4730937826	5269061918
1581	4730489301	5269510442
1582	4730044865	5269954880
1583	4729604517	5270395234
1584	4729168249	5270831497
1585	4728736065	5271263673
1586	4728307974	5271691775
1587	4727883960	5272115785
1588	4727464030	5272535715
1589	4727048182	5272951563
1590	4726636413	5273363330
1591	4726228722	5273771015
1592	4725825118	5274174632
1593	4725425579	5274574158
1594	4725030124	5274969617
1595	4724638742	5275361000
1596	4724251435	5275748312
1597	4723868200	5276131552
1598	4723489029	5276510716
1599	4723113931	5276885816
1600	4722742898	5277256849
1601	4722375931	5277623817
1602	4722013023	5277986716
1603	4721654181	5278345560
1604	4721299399	5278700345
1605	4720948673	5279051071
1606	4720602001	5279397740
1607	4720259390	5279740364
1608	4719920816	5280078922
1609	4719586298	5280413439
1610	4719255827	5280743910
1611	4718929404	5281070342
1612	4718607014	5281392722
1613	4718288674	5281711074
1614	4717974358	5282025376
1615	4717664084	5282335652
1616	4717357841	5282641897
1617	4717055627	5282944114
1618	4716757438	5283242305
1619	4716463276	5283536475
1620	4716173124	5283826615
1621	4715886992	5284112742
1622	4715604882	5284394862
1623	4715326775	5284672963
1624	4715052680	5284947060
1625	4714782592	5285217155
1626	4714516500	5285483243
1627	4714254408	5285745334
1628	4713996305	5286003425
1629	4713742202	5286257534
1630	4713492085	5286507652
1631	4713245954	5286753788
1632	4713003802	5286995941
1633	4712765627	5287234117
1634	4712531426	5287468320
1635	4712301188	5287698546
1636	4712074922	5287924814
1637	4711852620	5288147120
1638	4711634272	5288365465
1639	4711419881	5288579858
1640	4711209439	5288790300
1641	4711002941	5288996794
1642	4710800386	5289199346
1643	4710601776	5289397969
1644	4710407087	5289592645
1645	4710216335	5289783398
1646	4710029512	5289970233
1647	4709846599	5290153134
1648	4709667612	5290332129
1649	4709492534	5290507211
1650	4709321359	5290678381
1651	4709154088	5290845649
1652	4708990719	5291009023
1653	4708831236	5291168497
1654	4708675649	5291324089
1655	4708523945	5291475797
1656	4708376115	5291623620
1657	4708232162	5291767572
1658	4708092083	5291907660
1659	4707955862	5292043876
1660	4707823503	5292176236
1661	4707694998	5292304743
1662	4707570339	5292429396
1663	4707449528	5292550209
1664	4707332559	5292667185
1665	4707219416	5292780322
1666	4707110104	5292889632
1667	4707004619	5292995123
1668	4706902945	5293096789
1669	4706805086	5293194645
1670	4706711038	5293288700
1671	4706620785	5293378947
1672	4706534330	5293465399
1673	4706451671	5293548068
1674	4706372789	5293626945
1675	4706297686	5293702041
1676	4706226365	5293773375
1677	4706158800	5293840929
1678	4706095007	5293904732
1679	4706034966	5293964775
1680	4705978670	5294021062
1681	4705926122	5294073611
1682	4705877315	5294122423
1683	4705832237	5294167501
1684	4705790882	5294208848
1685	4705753252	5294246482
1686	4705719336	5294280401
1687	4705689124	5294310609
1688	4705662617	5294337119
1689	4705639806	5294359935
1690	4705620676	5294379052
1691	4705605238	5294394497
1692	4705593472	5294406261
1693	4705585379	5294414357
1694	4705580951	5294418792
1695	4705580170	5294419559
1696	4705583047	5294416683
1697	4705589569	5294410164
1698	4705599727	5294400006
1699	4705613516	5294386217
1700	4705630929	5294368803
1701	4705651959	5294347770
1702	4705676602	5294323130
1703	4705704849	5294294885
1704	4705736691	5294263039
1705	4705772127	5294227608
1706	4705811147	5294188591
1707	4705853737	5294145991
1708	4705899906	5294099832
1709	4705949633	5294050103
1710	4706002913	5293996816
1711	4706059747	5293939985
1712	4706120125	5293879614
1713	4706184033	5293815702
1714	4706251466	5293748260
1715	4706322429	5293677308
1716	4706396899	5293602835
1717	4706474875	5293524856
1718	4706556352	5293443379
1719	4706641321	5293358412
1720	4706729773	5293269958
1721	4706821705	5293178030
1722	4706917102	5293082627
1723	4707015966	5292983768
1724	4707118284	5292881452
1725	4707224051	5292775689
1726	4707333251	5292666481
1727	4707445892	5292553847
1728	4707561949	5292437779
1729	4707681430	5292318302
1730	4707804321	5292195414
1731	4707930607	5292069117
1732	4708060294	5291939432
1733	4708193372	5291806365
1734	4708329817	5291669904
1735	4708469649	5291530090
1736	4708612833	5291386899
1737	4708759375	5291240354
1738	4708909268	5291090465
1739	4709062498	5290937231
1740	4709219061	5290780666
1741	4709378953	5290620781
1742	4709542159	5290457577
1743	4709708666	5290291055
1744	4709878486	5290121247
1745	4710051592	5289948138
1746	4710227985	5289771746
1747	4710407651	5289592074
1748	4710590591	5289409140
1749	4710776788	5289222940
1750	4710966235	5289033486
1751	4711158936	5288840798
1752	4711354864	5288644863
1753	4711554024	5288445706
1754	4711756405	5288243329
1755	4711961992	5288037735
1756	4712170785	5287828940
1757	4712382776	5287616954
1758	4712597949	5287401776
1759	4712816309	5287183429
1760	4713037830	5286961901
1761	4713262515	5286737214
1762	4713490358	5286509378
1763	4713721340	5286278391
1764	4713955458	5286044267
1765	4714192709	5285807019
1766	4714433082	5285566654
1767	4714676554	5285323164
1768	4714923138	5285076583
1769	4715172822	5284826912
1770	4715425582	5284574146
1771	4715681422	5284318305
1772	4715940333	5284059399
1773	4716202296	5283797423
1774	4716467321	5283532408
1775	4716735388	5283264349
1776	4717006477	5282993243
1777	4717280602	5282719123
1778	4717557745	5282441987
1779	4717837892	5282161838
1780	4718121041	5281878692
1781	4718407176	5281592551
1782	4718696293	5281303427
1783	4718988385	5281011333
1784	4719283445	5280716279
1785	4719581457	5280418264
1786	4719882415	5280117302
1787	4720186319	5279813411
1788	4720493144	5279506581
1789	4720802891	5279196834
1790	4721115551	5278884176
1791	4721431107	5278568609
1792	4721749566	5278250158
1793	4722070906	5277928819
1794	4722395123	5277604605
1795	4722722205	5277277522
1796	4723052144	5276947580
1797	4723384931	5276614789
1798	4723720566	5276279166
1799	4724059026	5275940706
1800	4724400301	5275599417
1801	4724744401	5275255328
1802	4725091300	5274908428
1803	4725440992	5274558733
1804	4725793469	5274206251
1805	4726148724	5273850994
1806	4726506746	5273492968
1807	4726867533	5273132191
1808	4727231067	5272768663
1809	4727597336	5272402387
1810	4727966339	5272033385
1811	4728338069	5271661665
1812	4728712498	5271287218
1813	4729089644	5270910082
1814	4729469481	5270530247
1815	4729851998	5270147721
1816	4730237198	5269762526
1817	4730625062	5269374662
1818	4731015582	5268984138
1819	4731408753	5268590968
1820	4731804567	5268195163
1821	4732203002	5267796718
1822	4732604064	5267395659
1823	4733007738	5266991990
1824	4733414013	5266585716
1825	4733822880	5266176850
1826	4734234328	5265765396
1827	4734648350	5265351368
1828	4735064942	5264934781
1829	4735484087	5264515634
1830	4735905781	5264093944
1831	4736330005	5263669710
1832	4736756767	5263242958
1833	4737186039	5262813679
1834	4737617827	5262381900
1835	4738052109	5261947614
1836	4738488881	5261510838
1837	4738928134	5261071580
1838	4739369868	5260629862
1839	4739814053	5260185669
1840	4740260691	5259739024
1841	4740709779	5259289942
1842	4741161301	5258838426
1843	4741615243	5258384481
1844	4742071603	5257928124
1845	4742530367	5257469360
1846	4742991525	5257008195
1847	4743455076	5256544651
1848	4743920999	5256078724
1849	4744389293	5255610433
1850	4744859947	5255139784
1851	4745332942	5254666777
1852	4745808285	5254191440
1853	4746285953	5253713767
1854	4746765941	5253233772
1855	4747248250	5252751476
1856	4747732851	5252266869
1857	4748219747	5251779971
1858	4748708929	5251290795
1859	4749200381	5250799341
1860	4749694095	5250305621
1861	4750190067	5249809651
1862	4750688284	5249311436
1863	4751188735	5248810984
1864	4751691417	5248308311
1865	4752196309	5247803415
1866	4752703405	5247296309
1867	4753212707	5246787015
1868	4753724194	5246275530
1869	4754237862	5245761869
1870	4754753690	5245246029
1871	4755271686	5244728039
1872	4755791825	5244207892
1873	4756314112	5243685612
1874	4756838528	5243161200
1875	4757365061	5242634661
1876	4757893707	5242106012
1877	4758424458	5241575263
1878	4758957299	5241042419
1879	4759492225	5240507492
1880	4760029227	5239970495
1881	4760568291	5239431430
1882	4761109408	5238890309
1883	4761652580	5238347153
1884	4762197774	5237801945
1885	4762745002	5237254721
1886	4763294245	5236705478
1887	4763845494	5236154227
1888	4764398741	5235600977
1889	4764953983	5235045747
1890	4765511189	5234488522
1891	4766070378	5233929344
1892	4766631524	5233368202
1893	4767194614	5232805104
1894	4767759650	5232240070
1895	4768326616	5231673104
1896	4768895501	5231104214
1897	4769466305	5230533419
1898	4770039011	5229960721
1899	4770613603	5229386121
1900	4771190081	5228809641
1901	4771768435	5228231288
1902	4772348653	5227651069
1903	4772930723	5227068992
1904	4773514644	5226485076
1905	4774100400	5225899320
1906	4774687983	5225311739
1907	4775277383	5224722341
1908	4775868586	5224131129
1909	4776461594	5223538124
1910	4777056386	5222943328
1911	4777652961	5222346754
1912	4778251308	5221748414
1913	4778851416	5221148312
1914	4779453268	5220546452
1915	4780056864	5219942853
1916	4780662196	5219337527
1917	4781269245	5218730470
1918	4781878013	5218121707
1919	4782488484	5217511239
1920	4783100643	5216899069
1921	4783714494	5216285222
1922	4784330022	5215669700
1923	4784947205	5215052500
1924	4785566058	5214433658
1925	4786186557	5213813167
1926	4786808685	5213191028
1927	4787432448	5212567266
1928	4788057838	5211941894
1929	4788684823	5211314895
1930	4789313414	5210686302
1931	4789943602	5210056124
1932	4790575361	5209424353
1933	4791208701	5208791018
1934	4791843601	5208156117
1935	4792480053	5207519660
1936	4793118055	5206881665
1937	4793757592	5206242134
1938	4794398645	5205601067
1939	4795041220	5204958491
1940	4795685307	5204314411
1941	4796330890	5203668831
1942	4796977958	5203021760
1943	4797626504	5202373208
1944	4798276523	5201723189
1945	4798928003	5201071709
1946	4799580937	5200418781
1947	4800235307	5199764404
1948	4800891115	5199108599
1949	4801548345	5198451369
1950	4802206988	5197792723
1951	4802867039	5197132674
1952	4803528488	5196471232
1953	4804191316	5195808394
1954	4804855530	5195144188
1955	4805521106	5194478607
1956	4806188042	5193811667
1957	4806856332	5193143381
1958	4807525963	5192473755
1959	4808196917	5191802788
1960	4808869204	5191130509
1961	4809542803	5190456915
1962	4810217700	5189782011
1963	4810893896	5189105815
1964	4811571379	5188428336
1965	4812250134	5187749573
1966	4812930165	5187069552
1967	4813611448	5186388265
1968	4814293985	5185705732
1969	4814977760	5185021957
1970	4815662768	5184336952
1971	4816348992	5183650718
1972	4817036437	5182963278
1973	4817725084	5182274632
1974	4818414923	5181584787
1975	4819105951	5180893758
1976	4819798162	5180201559
1977	4820491526	5179508175
1978	4821186064	5178813648
1979	4821881748	5178117965
1980	4822578570	5177421137
1981	4823276527	5176723180
1982	4823975614	5176024107
1983	4824675805	5175323907
1984	4825377106	5174622608
1985	4826079500	5173920207
1986	4826782986	5173216724
1987	4827487551	5172512162
1988	4828193188	5171806532
1989	4828899878	5171099832
1990	4829607624	5170392084
1991	4830316416	5169683296
1992	4831026237	5168973468
1993	4831737091	5168262622
1994	4832448960	5167550756
1995	4833161830	5166837874
1996	4833875705	5166124001
1997	4834590573	5165409139
1998	4835306414	5164693286
1999	4836023237	5163976470
2000	4836741023	5163258688
2001	4837459760	5162539946
2002	4838179445	5161820259
2003	4838900074	5161099641
2004	4839621623	5160378083
2005	4840344100	5159655612
2006	4841067483	5158932224
2007	4841791769	5158207932
2008	4842516955	5157482750
2009	4843243030	5156756687
2010	4843969969	5156029730
2011	4844697793	5155301923
2012	4845426465	5154573244
2013	4846155994	5153843719
2014	4846886362	5153113346
2015	4847617567	5152382142
2016	4848349596	5151650110
2017	4849082443	5150917262
2018	4849816100	5150183607
2019	4850550554	5149449147
2020	4851285805	5148713903
2021	4852021841	5147977876
2022	4852758642	5147241065
2023	4853496212	5146503489
2024	4854234550	5145765168
2025	4854973623	5145026081
2026	4855713443	5144286260
2027	4856454000	5143545712
2028	4857195275	5142804434
2029	4857937262	5142062435
2030	4858679969	5141319742
2031	4859423364	5140576339
2032	4860167457	5139832253
2033	4860912226	5139087477
2034	4861657674	5138342034
2035	4862403786	5137595922
2036	4863150557	5136849156
2037	4863897970	5136101732
2038	4864646034	5135353679
2039	4865394725	5134604987
2040	4866144034	5133855665
2041	4866893968	5133105735
2042	4867644509	5132355196
2043	4868395648	5131604056
2044	4869147383	5130852329
2045	4869899693	5130100011
2046	4870652583	5129347121
2047	4871406038	5128593664
2048	4872160054	5127839648
2049	4872914620	5127085082
2050	4873669725	5126329969
2051	4874425375	5125574332
2052	4875181544	5124818161
2053	4875938236	5124061475
2054	4876695434	5123304275
2055	4877453130	5122546568
2056	4878211328	5121788374
2057	4878970013	5121029694
2058	4879729170	5120270529
2059	4880488805	5119510902
2060	4881248897	5118750805
2061	4882009443	5117990255
2062	4882770438	5117229260
2063	4883531879	5116467832
2064	4884293738	5115705962
2065	4885056028	5114943676
2066	4885818734	5114180977
2067	4886581838	5113417860
2068	4887345352	5112654354
2069	4888109254	5111890454
2070	4888873536	5111126165
2071	4889638197	5110361504
2072	4890403231	5109596479
2073	4891168619	5108831087
2074	4891934360	5108065343
2075	4892700450	5107299257
2076	4893466870	5106532827
2077	4894233628	5105766075
2078	4895000702	5104998996
2079	4895768091	5104231602
2080	4896535790	5103463907
2081	4897303793	5102695916
2082	4898072076	5101927623
2083	4898840649	5101159052
2084	4899609501	5100390208
2085	4900378612	5099621085
2086	4901147991	5098851709
2087	4901917626	5098082080
2088	4902687500	5097312199
2089	4903457615	5096542083
2090	4904227968	5095771741
2091	4904998531	5095001164
2092	4905769322	5094230382
2093	4906540318	5093459387
2094	4907311512	5092688187
2095	4908082902	5091916797
2096	4908854483	5091145225
2097	4909626230	5090373460
2098	4910398162	5089601537
2099	4911170257	5088829450
2100	4911942502	5088057197
2101	4912714903	5087284801
2102	4913487443	5086512260
2103	4914260116	5085739581
2104	4915032922	5084966780
2105	4915805848	5084193857
2106	4916578884	5083420818
2107	4917352026	5082647672
2108	4918125273	5081874435
2109	4918898603	5081101096
2110	4919672026	5080327681
2111	4920445520	5079554183
2112	4921219086	5078780616
2113	4921992717	5078006987
2114	4922766403	5077233301
2115	4923540136	5076459565
2116	4924313915	5075685791
2117	4925087726	5074911979
2118	4925861560	5074138134
2119	4926635424	5073364279
2120	4927409297	5072590404
2121	4928183177	5071816522
2122	4928957056	5071042641
2123	4929730935	5070268773
2124	4930504785	5069494904
2125	4931278631	5068721074
2126	4932052440	5067947262
2127	4932826211	5067173482
2128	4933599947	5066399751
2129	4934373635	5065626068
2130	4935147262	5064852435
2131	4935920829	5064078866
2132	4936694333	5063305373
2133	4937467753	5062531946
2134	4938241096	5061758608
2135	4939014346	5060985356
2136	4939787494	5060212193
2137	4940560553	5059439147
2138	4941333494	5058666202
2139	4942106319	5057893372
2140	4942879028	5057120673
2141	4943651601	5056348097
2142	4944424039	5055575657
2143	4945196333	5054803359
2144	4945968480	5054031213
2145	4946740470	5053259221
2146	4947512303	5052487398
2147	4948283966	5051715742
2148	4949055441	5050944249
2149	4949826746	5050172951
2150	4950597863	5049401842
2151	4951368778	5048630920
2152	4952139496	5047860204
2153	4952910004	5047089695
2154	4953680296	5046319397
2155	4954450374	5045549328
2156	4955220217	5044779478
2157	4955989830	5044009864
2158	4956759204	5043240493
2159	4957528334	5042471369
2160	4958297204	5041702490
2161	4959065825	5040933881
2162	4959834171	5040165526
2163	4960602247	5039397445
2164	4961370051	5038629647
2165	4962137572	5037862134
2166	4962904794	5037094902
2167	4963671728	5036327975
2168	4964438359	5035561350
2169	4965204673	5034795025
2170	4965970674	5034029017
2171	4966736362	5033263339
2172	4967501713	5032497977
2173	4968266737	5031732956
2174	4969031423	5030968274
2175	4969795756	5030203932
2176	4970559744	5029439946
2177	4971323380	5028676324
2178	4972086638	5027913050
2179	4972849541	5027150160
2180	4973612059	5026387637
2181	4974374198	5025625497
2182	4975135951	5024863747
2183	4975897310	5024102389
2184	4976658264	5023341424
2185	4977418824	5022580876
2186	4978178968	5021820733
2187	4978938691	5021061003
2188	4979697997	5020301702
2189	4980456870	5019542825
2190	4981215311	5018784384
2191	4981973311	5018026384
2192	4982730865	5017268827
2193	4983487966	5016511723
2194	4984244618	5015755083
2195	4985000797	5014998896
2196	4985756508	5014243179
2197	4986511748	5013487941
2198	4987266513	5012733188
2199	4988020782	5011978910
2200	4988774568	5011225133
2201	4989527853	5010471849
2202	4990280630	5009719061
2203	4991032902	5008966785
2204	4991784666	5008215029
2205	4992535906	5007463788
2206	4993286619	5006713069
2207	4994036808	5005962887
2208	4994786454	5005213234
2209	4995535566	5004464130
2210	4996284127	5003715569
2211	4997032130	5002967554
2212	4997779590	5002220110
2213	4998526477	5001473221
2214	4999272790	5000726895
2215	5000018538	4999981151
2216	5000763707	4999235987
2217	5001508290	4998491405
2218	5002252282	4997747413
2219	5002995678	4997004015
2220	5003738471	4996261214
2221	5004480665	4995519027
2222	5005222247	4994777449
2223	5005963208	4994036483
2224	5006703547	4993296138
2225	5007443266	4992556425
2226	5008182350	4991817341
2227	5008920794	4991078892
2228	5009658603	4990341092
2229	5010395757	4989603931
2230	5011132265	4988867429
2231	5011868111	4988131580
2232	5012603293	4987396392
2233	5013337812	4986661876
2234	5014071660	4985928035
2235	5014804821	4985194861
2236	5015537311	4984462383
2237	5016269107	4983730585
2238	5017000212	4982999482
2239	5017730617	4982269074
2240	5018460321	4981539370
2241	5019189314	4980810370
2242	5019917602	4980082090
2243	5020645171	4979354525
2244	5021372010	4978627675
2245	5022098132	4977901560
2246	5022823519	4977176176
2247	5023548163	4976451522
2248	5024272074	4975727616
2249	5024995236	4975004456
2250	5025717643	4974282041
2251	5026439303	4973560391
2252	5027160195	4972839495
2253	5027880320	4972119361
2254	5028599686	4971400007
2255	5029318272	4970681424
2256	5030036072	4969963613
2257	5030753100	4969246597
2258	5031469332	4968530363
2259	5032184766	4967814917
2260	5032899411	4967100277
2261	5033613253	4966386439
2262	5034326279	4965673398
2263	5035038507	4964961182
2264	5035749915	4964249779
2265	5036460494	4963539186
2266	5037170261	4962829432
2267	5037879194	4962120503
2268	5038587284	4961412398
2269	5039294546	4960705143
2270	5040000966	4959998730
2271	5040706528	4959293154
2272	5041411248	4958588439
2273	5042115112	4957884579
2274	5042818110	4957181575
2275	5043520247	4956479438
2276	5044221521	4955778177
2277	5044921909	4955077775
2278	5045621428	4954378260
2279	5046320067	4953679629
2280	5047017812	4952981875
2281	5047714672	4952285018
2282	5048410638	4951589055
2283	5049105694	4950893979
2284	5049799862	4950199822
2285	5050493122	4949506570
2286	5051185459	4948814219
2287	5051876891	4948122792
2288	5052567404	4947432286
2289	5053256988	4946742699
2290	5053945649	4946054043
2291	5054633378	4945366318
2292	5055320164	4944679523
2293	5056006018	4943993676
2294	5056690926	4943308770
2295	5057374880	4942624806
2296	5058057885	4941941797
2297	5058739943	4941259752
2298	5059421030	4940578656
2299	5060101159	4939898530
2300	5060780323	4939219374
2301	5061458501	4938541175
2302	5062135723	4937863970
2303	5062811955	4937187735
2304	5063487203	4936512482
2305	5064161468	4935838220
2306	5064834744	4935164951
2307	5065507017	4934492667
2308	5066178296	4933821387
2309	5066848575	4933151112
2310	5067517842	4932481836
2311	5068186109	4931813580
2312	5068853359	4931146334
2313	5069519588	4930480100
2314	5070184795	4929814887
2315	5070848985	4929150705
2316	5071512137	4928487541
2317	5072174265	4927825418
2318	5072835361	4927164333
2319	5073495407	4926504277
2320	5074154414	4925845267
2321	5074812378	4925187306
2322	5075469286	4924530389
2323	5076125149	4923874534
2324	5076779951	4923219731
2325	5077433689	4922565984
2326	5078086372	4921913311
2327	5078737987	4921261705
2328	5079388519	4920611157
2329	5080037988	4919961694
2330	5080686381	4919313311
2331	5081333681	4918665997
2332	5081979905	4918019777
2333	5082625043	4917374645
2334	5083269078	4916730594
2335	5083912034	4916087653
2336	5084553883	4915445799
2337	5085194625	4914805043
2338	5085834278	4914165406
2339	5086472813	4913526867
2340	5087110237	4912889439
2341	5087746551	4912253130
2342	5088381747	4911617938
2343	5089015818	4910983863
2344	5089648768	4910350915
2345	5090280591	4909719095
2346	5090911280	4909088401
2347	5091540837	4908458843
2348	5092169260	4907830425
2349	5092796536	4907203138
2350	5093422677	4906577004
2351	5094047675	4905952017
2352	5094671505	4905328162
2353	5095294206	4904705481
2354	5095915742	4904083947
2355	5096536110	4903463561
2356	5097155332	4902844352
2357	5097773385	4902226302
2358	5098390261	4901609411
2359	5099005979	4900993701
2360	5099620524	4900379166
2361	5100233881	4899765795
2362	5100846071	4899153615
2363	5101457071	4898542610
2364	5102066883	4897932786
2365	5102675516	4897324159
2366	5103282960	4896716724
2367	5103889200	4896110472
2368	5104494253	4895505427
2369	5105098111	4894901584
2370	5105700745	4894298922
2371	5106302192	4893697483
2372	5106902434	4893097253
2373	5107501452	4892498220
2374	5108099271	4891900415
2375	5108695866	4891303816
2376	5109291238	4890708432
2377	5109885402	4890114283
2378	5110478333	4889521349
2379	5111070036	4888929639
2380	5111660517	4888339166
2381	5112249758	4887749917
2382	5112837765	4887161903
2383	5113424548	4886575139
2384	5114010079	4885989602
2385	5114594366	4885405306
2386	5115177415	4884822262
2387	5115759219	4884240468
2388	5116339757	4883659906
2389	5116919064	4883080620
2390	5117497105	4882502577
2391	5118073880	4881925783
2392	5118649416	4881350270
2393	5119223674	4880776004
2394	5119796667	4880203002
2395	5120368402	4879631277
2396	5120938864	4879060819
2397	5121508049	4878491626
2398	5122075968	4877923718
2399	5122642607	4877357083
2400	5123207958	4876791718
2401	5123772035	4876227642
2402	5124334831	4875664853
2403	5124896331	4875103341
2404	5125456551	4874543125
2405	5126015484	4873984204
2406	5126573109	4873426561
2407	5127129450	4872870225
2408	5127684495	4872315187
2409	5128238232	4871761441
2410	5128790674	4871209005
2411	5129341812	4870657872
2412	5129891629	4870108032
2413	5130440159	4869559521
2414	5130987371	4869012312
2415	5131533258	4868466406
2416	5132077845	4867921830
2417	5132621110	4867378565
2418	5133163049	4866836612
2419	5133703679	4866295993
2420	5134242983	4865756695
2421	5134780954	4865218714
2422	5135317606	4864682069
2423	5135852930	4864146755
2424	5136386909	4863612759
2425	5136919569	4863080111
2426	5137450886	4862548791
2427	5137980865	4862018808
2428	5138509511	4861490170
2429	5139036814	4860962872
2430	5139562762	4860436906
2431	5140087381	4859912301
2432	5140610646	4859389036
2433	5141132556	4858867113
2434	5141653126	4858346553
2435	5142172338	4857827341
2436	5142690188	4857309475
2437	5143206692	4856792977
2438	5143721840	4856277838
2439	5144235615	4855764046
2440	5144748046	4855251633
2441	5145259103	4854740575
2442	5145768788	4854230875
2443	5146277123	4853722559
2444	5146784079	4853215601
2445	5147289657	4852710008
2446	5147793877	4852205800
2447	5148296715	4851702959
2448	5148798177	4851201492
2449	5149298268	4850701410
2450	5149796978	4850202704
2451	5150294299	4849705371
2452	5150790246	4849209428
2453	5151284807	4848714867
2454	5151777977	4848221686
2455	5152269771	4847729904
2456	5152760174	4847239507
2457	5153249175	4846750490
2458	5153736795	4846262875
2459	5154223024	4845776654
2460	5154707847	4845291820
2461	5155191285	4844808391
2462	5155673324	4844326359
2463	5156153952	4843845716
2464	5156633188	4843366482
2465	5157111024	4842888652
2466	5157587447	4842412218
2467	5158062476	4841937199
2468	5158536096	4841463585
2469	5159008296	4840991366
2470	5159479101	4840520572
2471	5159948489	4840051182
2472	5160416466	4839583205
2473	5160883034	4839116647
2474	5161348180	4838651496
2475	5161811910	4838187761
2476	5162274224	4837725446
2477	5162735121	4837264552
2478	5163194590	4836805069
2479	5163652651	4836347021
2480	5164109285	4835890393
2481	5164564483	4835435176
2482	5165018276	4834981403
2483	5165470627	4834529042
2484	5165921552	4834078110
2485	5166371056	4833628615
2486	5166819130	4833180549
2487	5167265761	4832733904
2488	5167710976	4832288706
2489	5168154747	4831844933
2490	5168597080	4831402590
2491	5169037983	4830961690
2492	5169477450	4830522226
2493	5169915470	4830084193
2494	5170352063	4829647610
2495	5170787213	4829212465
2496	5171220913	4828778752
2497	5171653181	4828346492
2498	5172084001	4827915672
2499	5172513373	4827486291
2500	5172941305	4827058363
2501	5173367794	4826631883
2502	5173792819	4826206835
2503	5174216413	4825783253
2504	5174638555	4825361117
2505	5175059235	4824940421
2506	5175478482	4824521194
2507	5175896268	4824103411
2508	5176312588	4823687068
2509	5176727471	4823272197
2510	5177140895	4822858776
2511	5177552857	4822446806
2512	5177963378	4822036307
2513	5178372430	4821627255
2514	5178780011	4821219651
2515	5179186146	4820813518
2516	5179590823	4820408848
2517	5179994035	4820005634
2518	5180395788	4819603886
2519	5180796076	4819203598
2520	5181194896	4818804769
2521	5181592263	4818407415
2522	5181988153	4818011514
2523	5182382580	4817617082
2524	5182775547	4817224123
2525	5183167043	4816832627
2526	5183557063	4816442591
2527	5183945635	4816054043
2528	5184332721	4815666949
2529	5184718338	4815281326
2530	5185102490	4814897180
2531	5185485167	4814514501
2532	5185866372	4814133294
2533	5186246107	4813753562
2534	5186624366	4813375301
2535	5187001148	4812998511
2536	5187376465	4812623204
2537	5187750299	4812249365
2538	5188122656	4811877000
2539	5188493546	4811506121
2540	5188862953	4811136712
2541	5189230884	4810768782
2542	5189597334	4810402327
2543	5189962315	4810037359
2544	5190325803	4809673857
2545	5190687828	4809311850
2546	5191048362	4808951313
2547	5191407412	4808592252
2548	5191764988	4808234680
2549	5192121080	4807878585
2550	5192475688	4807523971
2551	5192828819	4807170844
2552	5193180469	4806819202
2553	5193530627	4806469033
2554	5193879309	4806120357
2555	5194226508	4805773163
2556	5194572214	4805427447
2557	5194916449	4805083228
2558	5195259184	4804740482
2559	5195600440	4804399225
2560	5195940210	4804059455
2561	5196278500	4803721176
2562	5196615288	4803384369
2563	5196950610	4803049069
2564	5197284426	4802715237
2565	5197616763	4802382902
2566	5197947611	4802052052
2567	5198276977	4801722696
2568	5198604843	4801394817
2569	5198931232	4801068437
2570	5199256131	4800743545
2571	5199579529	4800420130
2572	5199901450	4800098216
2573	5200221881	4799777790
2574	5200540815	4799458847
2575	5200858269	4799141404
2576	5201174228	4798825445
2577	5201488690	4798510970
2578	5201801673	4798197996
2579	5202113162	4797886509
2580	5202423155	4797576507
2581	5202731669	4797268007
2582	5203038681	4796960988
2583	5203344201	4796655458
2584	5203648244	4796351433
2585	5203950785	4796048888
2586	5204251830	4795747830
2587	5204551394	4795448274
2588	5204849462	4795150205
2589	5205146034	4794853622
2590	5205441125	4794558541
2591	5205734719	4794264946
2592	5206026820	4793972841
2593	5206317434	4793682232
2594	5206606555	4793393114
2595	5206894179	4793105481
2596	5207180318	4792819347
2597	5207464967	4792534705
2598	5207748114	4792251546
2599	5208029778	4791969884
2600	5208309951	4791689716
2601	5208588625	4791411032
2602	5208865816	4791133845
2603	5209141518	4790858153
2604	5209415716	4790583940
2605	5209688440	4790311233
2606	5209959662	4790040008
2607	5210229393	4789770272
2608	5210497637	4789502030
2609	5210764390	4789235280
2610	5211029647	4788970013
2611	5211293423	4788706246
2612	5211555704	4788443964
2613	5211816490	4788183168
2614	5212075797	4787923871
2615	5212333607	4787666057
2616	5212589928	4787409732
2617	5212844763	4787154899
2618	5213098109	4786901555
2619	5213349959	4786649693
2620	5213600334	4786399332
2621	5213849214	4786150453
2622	5214096601	4785903057
2623	5214342506	4785657155
2624	5214586923	4785412739
2625	5214829850	4785169807
2626	5215071294	4784928366
2627	5215311255	4784688415
2628	5215549716	4784449938
2629	5215786706	4784212960
2630	5216022208	4783977466
2631	5216256215	4783743448
2632	5216488741	4783510919
2633	5216719788	4783279879
2634	5216949344	4783050317
2635	5217177424	4782822246
2636	5217404015	4782595655
2637	5217629117	4782370540
2638	5217852750	4782146923
2639	5218074891	4781924777
2640	5218295544	4781704108
2641	5218514730	4781484935
2642	5218732431	4781267238
2643	5218948643	4781051015
2644	5219163388	4780836284
2645	5219376643	4780623023
2646	5219588414	4780411238
2647	5219798721	4780200945
2648	5220007543	4779992124
2649	5220214883	4779784778
2650	5220420752	4779578915
2651	5220625138	4779374524
2652	5220828045	4779171606
2653	5221029485	4778970172
2654	5221229451	4778770215
2655	5221427933	4778571724
2656	5221624950	4778374718
2657	5221820489	4778179179
2658	5222014544	4777985105
2659	5222207144	4777792520
2660	5222398264	4777601399
2661	5222587905	4777411744
2662	5222776093	4777223575
2663	5222962798	4777036865
2664	5223148030	4776851622
2665	5223331806	4776667860
2666	5223514106	4776485560
2667	5223694932	4776304722
2668	5223874294	4776125354
2669	5224052198	4775947462
2670	5224228624	4775771023
2671	5224403598	4775596063
2672	5224577100	4775422560
2673	5224749138	4775250521
2674	5224919713	4775079945
2675	5225088829	4774910837
2676	5225256476	4774743183
2677	5225422663	4774576991
2678	5225587393	4774412264
2679	5225750662	4774248994
2680	5225912474	4774087186
2681	5226072825	4773926834
2682	5226231718	4773767940
2683	5226389155	4773610502
2684	5226545137	4773454522
2685	5226699659	4773299993
2686	5226852735	4773146927
2687	5227004349	4772995307
2688	5227154515	4772845144
2689	5227303227	4772696433
2690	5227450490	4772549175
2691	5227596296	4772403362
2692	5227740657	4772259003
2693	5227883566	4772116091
2694	5228025021	4771974620
2695	5228165046	4771834614
2696	5228303615	4771696045
2697	5228440733	4771558917
2698	5228576415	4771423243
2699	5228710651	4771289010
2700	5228843438	4771156215
2701	5228974793	4771024873
2702	5229104703	4770894967
2703	5229233159	4770766490
2704	5229360190	4770639466
2705	5229485781	4770513879
2706	5229609926	4770389723
2707	5229732645	4770267013
2708	5229853926	4770145738
2709	5229973763	4770025889
2710	5230092179	4769907486
2711	5230209153	4769790509
2712	5230324692	4769674961
2713	5230438811	4769560854
2714	5230551490	4769448169
2715	5230662740	4769336913
2716	5230772566	4769227090
2717	5230880969	4769118698
2718	5230987930	4769011718
2719	5231093479	4768906177
2720	5231197604	4768802060
2721	5231300294	4768699354
2722	5231401573	4768598082
2723	5231501429	4768498230
2724	5231599856	4768399791
2725	5231696873	4768302779
2726	5231792472	4768207186
2727	5231886647	4768113003
2728	5231979412	4768020243
2729	5232070761	4767928896
2730	5232160695	4767838963
2731	5232249215	4767750442
2732	5232336328	4767663337
2733	5232422016	4767577630
2734	5232506306	4767493344
2735	5232589193	4767410471
2736	5232670660	4767328995
2737	5232750728	4767248931
2738	5232829389	4767170272
2739	5232906639	4767093010
2740	5232982493	4767017158
2741	5233056949	4766942712
2742	5233129996	4766869659
2743	5233201650	4766798011
2744	5233271898	4766727756
2745	5233340750	4766658898
2746	5233408209	4766591440
2747	5233474281	4766525385
2748	5233538944	4766460708
2749	5233602225	4766397435
2750	5233664109	4766335550
2751	5233724599	4766275049
2752	5233783712	4766215950
2753	5233841428	4766158230
2754	5233897748	4766101889
2755	5233952707	4766046955
2756	5234006265	4765993390
2757	5234058442	4765941210
2758	5234109239	4765890414
2759	5234158658	4765841001
2760	5234206693	4765792963
2761	5234253352	4765746305
2762	5234298632	4765701021
2763	5234342535	4765657113
2764	5234385071	4765614585
2765	5234426232	4765573428
2766	5234466016	4765533639
2767	5234504433	4765495223
2768	5234541483	4765458179
2769	5234577152	4765422491
2770	5234611469	4765388183
2771	5234644421	4765355240
2772	5234675997	4765323651
2773	5234706222	4765293435
2774	5234735079	4765264575
2775	5234762576	4765237074
2776	5234788724	4765210942
2777	5234813501	4765186155
2778	5234836921	4765162723
2779	5234858998	4765140656
2780	5234879719	4765119941
2781	5234899081	4765100571
2782	5234917095	4765082555
2783	5234933760	4765065889
2784	5234949076	4765050568
2785	5234963054	4765036604
2786	5234975677	4765023975
2787	5234986957	4765012691
2788	5234996899	4765002754
2789	5235005498	4764994155
2790	5235012750	4764986890
2791	5235018677	4764980976
2792	5235023265	4764976396
2793	5235026509	4764973144
2794	5235028424	4764971231
2795	5235029004	4764970648
2796	5235028253	4764971396
2797	5235026179	4764973481
2798	5235022768	4764976886
2799	5235018033	4764981620
2800	5235011975	4764987683
2801	5235004586	4764995063
2802	5234995877	4765003767
2803	5234985853	4765013799
2804	5234974510	4765025151
2805	5234961837	4765037811
2806	5234947859	4765051796
2807	5234932564	4765067097
2808	5234915945	4765083701
2809	5234898026	4765101629
2810	5234878791	4765120863
2811	5234858245	4765141405
2812	5234836397	4765163259
2813	5234813238	4765186415
2814	5234788773	4765210876
2815	5234763013	4765236647
2816	5234735942	4765263711
2817	5234707573	4765292077
2818	5234677905	4765321742
2819	5234646943	4765352707
2820	5234614681	4765384963
2821	5234581133	4765418521
2822	5234546285	4765453365
2823	5234510148	4765489501
2824	5234472723	4765526929
2825	5234434013	4765565646
2826	5234394001	4765605635
2827	5234352725	4765646929
2828	5234310157	4765689497
2829	5234266303	4765733343
2830	5234221180	4765778480
2831	5234174771	4765824887
2832	5234127078	4765872565
2833	5234078121	4765921529
2834	5234027892	4765971768
2835	5233976378	4766023267
2836	5233923608	4766076050
2837	5233869561	4766130094
2838	5233814242	4766185401
2839	5233757665	4766241981
2840	5233699821	4766299823
2841	5233640717	4766358929
2842	5233580353	4766419296
2843	5233518731	4766480924
2844	5233455842	4766543800
2845	5233391708	4766607943
2846	5233326315	4766673336
2847	5233259664	4766739975
2848	5233191776	4766807879
2849	5233122631	4766877026
2850	5233052230	4766947411
2851	5232980597	4767019057
2852	5232907710	4767091937
2853	5232833582	4767166062
2854	5232758221	4767241434
2855	5232681617	4767318044
2856	5232603769	4767395885
2857	5232524688	4767474964
2858	5232444373	4767555278
2859	5232362820	4767636820
2860	5232280050	4767719606
2861	5232196046	4767803616
2862	5232110801	4767888841
2863	5232024350	4767975311
2864	5231936658	4768062989
2865	5231847749	4768151894
2866	5231757625	4768242026
2867	5231666279	4768333373
2868	5231573708	4768425931
2869	5231479937	4768519719
2870	5231384937	4768614706
2871	5231288732	4768710912
2872	5231191321	4768808332
2873	5231092696	4768906956
2874	5230992863	4769006785
2875	5230891828	4769107823
2876	5230789589	4769210065
2877	5230686141	4769313500
2878	5230581508	4769418148
2879	5230475665	4769523986
2880	5230368624	4769631016
2881	5230260399	4769739251
2882	5230150976	4769848675
2883	5230040356	4769959285
2884	5229928554	4770071090
2885	5229815564	4770184082
2886	5229701385	4770298257
2887	5229586027	4770413621
2888	5229469480	4770530161
2889	5229351760	4770647888
2890	5229232856	4770766788
2891	5229112781	4770886871
2892	5228991527	4771008125
2893	5228869096	4771130549
2894	5228745500	4771254151
2895	5228620726	4771378914
2896	5228494795	4771504855
2897	5228367688	4771631952
2898	5228239419	4771760216
2899	5228109998	4771889652
2900	5227979409	4772020242
2901	5227847654	4772151983
2902	5227714759	4772284898
2903	5227580699	4772418958
2904	5227445477	4772554164
2905	5227309119	4772690534
2906	5227171603	4772828047
2907	5227032937	4772966706
2908	5226893135	4773106519
2909	5226752177	4773247467
2910	5226610083	4773389561
2911	5226466849	4773532797
2912	5226322476	4773677170
2913	5226176962	4773822676
2914	5226030329	4773969332
2915	5225882546	4774117105
2916	5225733633	4774266010
2917	5225583597	4774416050
2918	5225432435	4774567218
2919	5225280136	4774719502
2920	5225126726	4774872921
2921	5224972192	4775027459
2922	5224816532	4775183113
2923	5224659760	4775339888
2924	5224501872	4775497782
2925	5224342861	4775656780
2926	5224182748	4775816901
2927	5224021522	4775978129
2928	5223859180	4776140460
2929	5223695744	4776303909
2930	5223531195	4776468454
2931	5223365543	4776634104
2932	5223198793	4776800856
2933	5223030939	4776968703
2934	5222861992	4777137651
2935	5222691955	4777307700
2936	5222520813	4777478830
2937	5222348582	4777651055
2938	5222175268	4777824375
2939	5222000864	4777998781
2940	5221825371	4778174269
2941	5221648799	4778350846
2942	5221471143	4778528502
2943	5221292403	4778707235
2944	5221112593	4778887053
2945	5220931706	4779067946
2946	5220749734	4779249903
2947	5220566707	4779432949
2948	5220382595	4779617051
2949	5220197415	4779802222
2950	5220011179	4779988469
2951	5219823873	4780175776
2952	5219635502	4780364142
2953	5219446072	4780553571
2954	5219255586	4780744059
2955	5219064036	4780935599
2956	5218871443	4781128205
2957	5218677789	4781321855
2958	5218483083	4781516555
2959	5218287335	4781712311
2960	5218090540	4781909112
2961	5217892689	4782106949
2962	5217693806	4782305839
2963	5217493881	4782505769
2964	5217292910	4782706732
2965	5217090908	4782908738
2966	5216887869	4783111777
2967	5216683789	4783315842
2968	5216478694	4783520953
2969	5216272560	4783727084
2970	5216065399	4783934243
2971	5215857215	4784142429
2972	5215648006	4784351636
2973	5215437772	4784561862
2974	5215226530	4784773117
2975	5215014263	4784985383
2976	5214800974	4785198657
2977	5214586686	4785412958
2978	5214371380	4785628266
2979	5214155060	4785844577
2980	5213937740	4786061903
2981	5213719415	4786280234
2982	5213500076	4786499560
2983	5213279745	4786719896
2984	5213058414	4786941229
2985	5212836080	4787163555
2986	5212612757	4787386884
2987	5212388441	4787611205
2988	5212163127	4787836512
2989	5211936830	4788062813
2990	5211709542	4788290099
2991	5211481266	4788518369
2992	5211252016	4788747630
2993	5211021779	4788977867
2994	5210790562	4789209082
2995	5210558367	4789441275
2996	5210325201	4789674447
2997	5210091053	4789908584
2998	5209855940	4790143698
2999	5209619862	4790379785
3000	5209382807	4790616831
3001	5209144793	4790854846
3002	5208905821	4791093831
3003	5208665878	4791333768
3004	5208424980	4791574667
3005	5208183121	4791816519
3006	5207940307	4792059328
3007	5207696549	4792303097
3008	5207451828	4792547806
3009	5207206168	4792793474
3010	5206959560	4793040087
3011	5206712004	4793287643
3012	5206463498	4793536135
3013	5206214062	4793785578
3014	5205963689	4794035961
3015	5205712365	4794287268
3016	5205460117	4794539519
3017	5205206941	4794792708
3018	5204952816	4795046810
3019	5204697782	4795301858
3020	5204441815	4795557828
3021	5204184921	4795814720
3022	5203927107	4796072536
3023	5203668372	4796331272
3024	5203408712	4796590921
3025	5203148147	4796851497
3026	5202886657	4797112976
3027	5202624261	4797375374
3028	5202360958	4797638685
3029	5202096742	4797902898
3030	5201831614	4798168014
3031	5201565594	4798434044
3032	5201298667	4798700972
3033	5201030835	4798968794
3034	5200762111	4799237520
3035	5200492495	4799507144
3036	5200221978	4799777657
3037	5199950577	4800049067
3038	5199678279	4800321361
3039	5199405090	4800594539
3040	5199131025	4800868611
3041	5198856071	4801143562
3042	5198580238	4801419396
3043	5198303527	4801696110
3044	5198025940	4801973703
3045	5197747471	4802252164
3046	5197468135	4802531505
3047	5197187926	4802811715
3048	5196906844	4803092789
3049	5196624900	4803374736
3050	5196342091	4803657547
3051	5196058417	4803941218
3052	5195773883	4804225750
3053	5195488494	4804511146
3054	5195202245	4804797394
3055	5194915146	4805084500
3056	5194627187	4805372453
3057	5194338381	4805661259
3058	5194048729	4805950914
3059	5193758225	4806241411
3060	5193466881	4806532755
3061	5193174695	4806824942
3062	5192881671	4807117970
3063	5192587802	4807411830
3064	5192293106	4807706534
3065	5191997574	4808002069
3066	5191701208	4808298434
3067	5191404012	4808595627
3068	5191105990	4808893650
3069	5190807140	4809192496
3070	5190507470	4809492168
3071	5190206982	4809792664
3072	5189905659	4810093965
3073	5189603539	4810396102
3074	5189300597	4810699047
3075	5188996839	4811002802
3076	5188692271	4811307368
3077	5188386895	4811612744
3078	5188080709	4811918924
3079	5187773727	4812225917
3080	5187465941	4812533711
3081	5187157340	4812842291
3082	5186847956	4813151684
3083	5186537771	4813461869
3084	5186226789	4813772845
3085	5185915022	4814084621
3086	5185602459	4814397180
3087	5185289109	4814710529
3088	5184974975	4815024665
3089	5184660053	4815339580
3090	5184344353	4815655281
3091	5184027876	4815971764
3092	5183710617	4816289020
3093	5183392584	4816607053
3094	5183073779	4816925860
3095	5182754197	4817245434
3096	5182433854	4817565784
3097	5182112739	4817886896
3098	5181790857	4818208772
3099	5181468216	4818531414
3100	5181144817	4818854820
3101	5180820650	4819178976
3102	5180495738	4819503898
3103	5180170066	4819829570
3104	5179843638	4820155992
3105	5179516464	4820483169
3106	5179188545	4820811097
3107	5178859867	4821139759
3108	5178530460	4821469178
3109	5178200303	4821799333
3110	5177869409	4822130230
3111	5177537772	4822461861
3112	5177205405	4822794232
3113	5176872301	4823127334
3114	5176538463	4823461166
3115	5176203901	4823795732
3116	5175868609	4824131023
3117	5175532594	4824467041
3118	5175195854	4824803781
3119	5174858390	4825141240
3120	5174520208	4825479419
3121	5174181318	4825818323
3122	5173841701	4826157931
3123	5173501373	4826498253
3124	5173160339	4826839291
3125	5172818599	4827181038
3126	5172476145	4827523487
3127	5172132990	4827866642
3128	5171789133	4828210502
3129	5171444570	4828555054
3130	5171099318	4828900315
3131	5170753369	4829246270
3132	5170406716	4829592912
3133	5170059384	4829940256
3134	5169711351	4830288279
3135	5169362630	4830636992
3136	5169013232	4830986397
3137	5168663149	4831336485
3138	5168312380	4831687250
3139	5167960942	4832038705
3140	5167608813	4832390824
3141	5167256010	4832743619
3142	5166902541	4833097095
3143	5166548396	4833451237
3144	5166193584	4833806051
3145	5165838103	4834161529
3146	5165481962	4834517677
3147	5165125147	4834874477
3148	5164767686	4835231952
3149	5164409558	4835590078
3150	5164050770	4835948857
3151	5163691341	4836308303
3152	5163331248	4836668390
3153	5162970504	4837029128
3154	5162609112	4837390514
3155	5162247079	4837752552
3156	5161884394	4838115226
3157	5161521077	4838478551
3158	5161157118	4838842514
3159	5160792515	4839207110
3160	5160427285	4839572350
3161	5160061411	4839938214
3162	5159694911	4840304715
3163	5159327785	4840671849
3164	5158960031	4841039610
3165	5158591639	4841407985
3166	5158222639	4841776997
3167	5157853004	4842146618
3168	5157482765	4842516873
3169	5157111896	4842887733
3170	5156740420	4843259216
3171	5156368328	4843631309
3172	5155995621	4844004009
3173	5155622307	4844377320
3174	5155248385	4844751237
3175	5154873866	4845125765
3176	5154498738	4845500891
3177	5154123008	4845876616
3178	5153746691	4846252950
3179	5153369762	4846629867
3180	5152992242	4847007381
3181	5152614135	4847385493
3182	5152235436	4847764193
3183	5151856150	4848143483
3184	5151476273	4848523356
3185	5151095817	4848903816
3186	5150714771	4849284852
3187	5150333153	4849666475
3188	5149950958	4850048677
3189	5149568179	4850431448
3190	5149184832	4850814798
3191	5148800910	4851198717
3192	5148416416	4851583204
3193	5148031364	4851968267
3194	5147645745	4852353895
3195	5147259550	4852740075
3196	5146872810	4853126832
3197	5146485502	4853514141
3198	5146097628	4853901998
3199	5145709210	4854290423
3200	5145320235	4854679397
3201	5144930707	4855068922
3202	5144540634	4855458998
3203	5144150011	4855849621
3204	5143758840	4856240785
3205	5143367129	4856632497
3206	5142974877	4857024748
3207	5142582084	4857417538
3208	5142188758	4857810868
3209	5141794896	4858204733
3210	5141400500	4858599129
3211	5141005571	4858994054
3212	5140610117	4859389512
3213	5140214126	4859785487
3214	5139817626	4860182002
3215	5139420597	4860579033
3216	5139023044	4860976583
3217	5138624974	4861374653
3218	5138226389	4861773241
3219	5137827287	4862172341
3220	5137427677	4862571959
3221	5137027545	4862972076
3222	5136626914	4863372712
3223	5136225778	4863773854
3224	5135824129	4864175494
3225	5135421983	4864577642
3226	5135019341	4864980293
3227	5134616190	4865383434
3228	5134212552	4865787079
3229	5133808412	4866191212
3230	5133403786	4866595845
3231	5132998665	4867000963
3232	5132593059	4867406571
3233	5132186962	4867812662
3234	5131780384	4868219241
3235	5131373323	4868626301
3236	5130965783	4869033843
3237	5130557765	4869441864
3238	5130149266	4869850356
3239	5129740302	4870259331
3240	5129330857	4870668770
3241	5128920941	4871078679
3242	5128510566	4871489065
3243	5128099718	4871899911
3244	5127688406	4872311221
3245	5127276631	4872722993
3246	5126864396	4873135226
3247	5126451710	4873547923
3248	5126038559	4873961069
3249	5125624953	4874374668
3250	5125210901	4874788724
3251	5124796398	4875203231
3252	5124381441	4875618181
3253	5123966044	4876033583
3254	5123550201	4876449427
3255	5123133917	4876865716
3256	5122717186	4877282437
3257	5122300022	4877699602
3258	5121882420	4878117202
3259	5121464389	4878535242
3260	5121045916	4878953704
3261	5120627020	4879372604
3262	5120207696	4879791933
3263	5119787940	4880211683
3264	5119367760	4880631858
3265	5118947168	4881052465
3266	5118526144	4881473481
3267	5118104704	4881894919
3268	5117682845	4882316771
3269	5117260580	4882739045
3270	5116837896	4883161726
3271	5116414804	4883584820
3272	5115991306	4884008325
3273	5115567393	4884432229
3274	5115143082	4884856545
3275	5114718364	4885281258
3276	5114293248	4885706375
3277	5113867735	4886131893
3278	5113441818	4886557801
3279	5113015514	4886984111
3280	5112588816	4887410813
3281	5112161720	4887837900
3282	5111734238	4888265378
3283	5111306376	4888693251
3284	5110878119	4889121499
3285	5110449484	4889550135
3286	5110020470	4889979155
3287	5109591074	4890408551
3288	5109161304	4890838328
3289	5108731153	4891268474
3290	5108300634	4891699000
3291	5107869731	4892129885
3292	5107438470	4892561151
3293	5107006843	4892992785
3294	5106574841	4893424777
3295	5106142485	4893857141
3296	5105709764	4894289864
3297	5105276678	4894722943
3298	5104843239	4895156384
3299	5104409447	4895590183
3300	5103975288	4896024326
3301	5103540792	4896458833
3302	5103105937	4896893683
3303	5102670738	4897328886
3304	5102235195	4897764437
3305	5101799297	4898200323
3306	5101363063	4898636558
3307	5100926491	4899073134
3308	5100489577	4899510047
3309	5100052324	4899947296
3310	5099614736	4900384878
3311	5099176818	4900822797
3312	5098738571	4901261047
3313	5098299997	4901699630
3314	5097861091	4902138534
3315	5097421858	4902577763
3316	5096982307	4903017321
3317	5096542425	4903457191
3318	5096102229	4903897386
3319	5095661721	4904337904
3320	5095220892	4904778733
3321	5094779747	4905219873
3322	5094338291	4905661327
3323	5093896531	4906103097
3324	5093454454	4906545166
3325	5093012075	4906987547
3326	5092569387	4907430227
3327	5092126404	4907873217
3328	5091683118	4908316505
3329	5091239534	4908760093
3330	5090795644	4909203970
3331	5090351468	4909648150
3332	5089907002	4910092626
3333	5089462234	4910537382
3334	5089017187	4910982439
3335	5088571846	4911427777
3336	5088126218	4911873399
3337	5087680311	4912319310
3338	5087234121	4912765500
3339	5086787646	4913211967
3340	5086340900	4913658719
3341	5085893878	4914105748
3342	5085446575	4914553044
3343	5084999003	4915000616
3344	5084551162	4915448462
3345	5084103051	4915896574
3346	5083654670	4916344950
3347	5083206026	4916793595
3348	5082757114	4917242497
3349	5082307949	4917691670
3350	5081858520	4918141098
3351	5081408830	4918590780
3352	5080958895	4919040729
3353	5080508692	4919490919
3354	5080058248	4919941372
3355	5079607549	4920392070
3356	5079156605	4920843021
3357	5078705405	4921294209
3358	5078253969	4921745651
3359	5077802284	4922197330
3360	5077350363	4922649255
3361	5076898208	4923101425
3362	5076445805	4923553822
3363	5075993166	4924006455
3364	5075540296	4924459324
3365	5075087193	4924912425
3366	5074633860	4925365756
3367	5074180300	4925819318
3368	5073726518	4926273109
3369	5073272501	4926727116
3370	5072818265	4927181350
3371	5072363810	4927635807
3372	5071909131	4928090480
3373	5071454247	4928545382
3374	5070999135	4929000487
3375	5070543809	4929455807
3376	5070088273	4929911341
3377	5069632530	4930367089
3378	5069176575	4930823040
3379	5068720412	4931279199
3380	5068264051	4931735569
3381	5067807480	4932192135
3382	5067350708	4932648903
3383	5066893742	4933105876
3384	5066436571	4933563040
3385	5065979216	4934020412
3386	5065521654	4934477965
3387	5065063902	4934935714
3388	5064605960	4935393653
3389	5064147833	4935851785
3390	5063689517	4936310103
3391	5063231016	4936768606
3392	5062772329	4937227290
3393	5062313464	4937686160
3394	5061854418	4938145209
3395	5061395188	4938604430
3396	5060935786	4939063832
3397	5060476211	4939523411
3398	5060016460	4939983160
3399	5059556534	4940443076
3400	5059096448	4940903170
3401	5058636192	4941363430
3402	5058175763	4941823849
3403	5057715181	4942284443
3404	5057254427	4942745191
3405	5056793512	4943206098
3406	5056332442	4943667169
3407	5055871220	4944128401
3408	5055409837	4944589785
3409	5054948299	4945051319
3410	5054486612	4945513010
3411	5054024769	4945974844
3412	5053562786	4946436835
3413	5053100647	4946898965
3414	5052638367	4947361243
3415	5052175948	4947823669
3416	5051713384	4948286232
3417	5051250674	4948748930
3418	5050787839	4949211778
3419	5050324862	4949674758
3420	5049861747	4950137869
3421	5049398506	4950601120
3422	5048935124	4951064492
3423	5048471615	4951527996
3424	5048007987	4951991637
3425	5047544224	4952455396
3426	5047080336	4952919278
3427	5046616328	4953383285
3428	5046152202	4953847417
3429	5045687952	4954311663
3430	5045223589	4954776032
3431	5044759109	4955240514
3432	5044294509	4955705107
3433	5043829805	4956169818
3434	5043364979	4956634632
3435	5042900049	4957099558
3436	5042435017	4957564598
3437	5041969873	4958029737
3438	5041504628	4958494982
3439	5041039285	4958960336
3440	5040573830	4959425778
3441	5040108285	4959891329
3442	5039642640	4960356974
3443	5039176900	4960822716
3444	5038711067	4961288552
3445	5038245138	4961754478
3446	5037779122	4962220498
3447	5037313012	4962686602
3448	5036846816	4963152794
3449	5036380538	4963619076
3450	5035914173	4964085440
3451	5035447726	4964551886
3452	5034981201	4965018415
3453	5034514596	4965485023
3454	5034047914	4965951708
3455	5033581151	4966418464
3456	5033114316	4966885297
3457	5032647410	4967352203
3458	5032180436	4967819182
3459	5031713389	4968286229
3460	5031246278	4968753346
3461	5030779096	4969220523
3462	5030311849	4969687765
3463	5029844542	4970155070
3464	5029377173	4970622437
3465	5028909748	4971089867
3466	5028442262	4971557351
3467	5027974721	4972024893
3468	5027507122	4972492485
3469	5027039475	4972960136
3470	5026571775	4973427836
3471	5026104025	4973895585
3472	5025636234	4974363390
3473	5025168387	4974831232
3474	5024700495	4975299118
3475	5024232565	4975767053
3476	5023764591	4976235027
3477	5023296575	4976703040
3478	5022828522	4977171093
3479	5022360428	4977639178
3480	5021892304	4978107304
3481	5021424147	4978575464
3482	5020955957	4979043655
3483	5020487738	4979511877
3484	5020019486	4979980126
3485	5019551205	4980448400
3486	5019082905	4980916705
3487	5018614580	4981385036
3488	5018146234	4981853389
3489	5017677857	4982321754
3490	5017209467	4982790145
3491	5016741059	4983258553
3492	5016272632	4983726975
3493	5015804193	4984195414
3494	5015335745	4984663871
3495	5014867276	4985132330
3496	5014398801	4985600803
3497	5013930320	4986069287
3498	5013461830	4986537776
3499	5012993338	4987006274
3500	5012524841	4987474774
3501	5012056338	4987943273
3502	5011587835	4988411773
3503	5011119334	4988880274
3504	5010650838	4989348775
3505	5010182343	4989817269
3506	5009713855	4990285759
3507	5009245374	4990754242
3508	5008776897	4991222712
3509	5008308430	4991691172
3510	5007839978	4992159624
3511	5007371545	4992628069
3512	5006903123	4993096496
3513	5006434707	4993564896
3514	5005966322	4994033291
3515	5005497950	4994501662
3516	5005029599	4994970012
3517	5004561274	4995438344
3518	5004092967	4995906646
3519	5003624685	4996374921
3520	5003156431	4996843173
3521	5002688206	4997311396
3522	5002220015	4997779594
3523	5001751858	4998247764
3524	5001283726	4998715892
3525	5000815625	4999183984
3526	5000347565	4999652044
3527	4999879544	5000120069
3528	4999411557	5000588051
3529	4998943615	5001055997
3530	4998475716	5001523903
3531	4998007849	5001991755
3532	4997540037	5002459572
3533	4997072269	5002927340
3534	4996604549	5003395062
3535	4996136875	5003862730
3536	4995669254	5004330352
3537	4995201681	5004797917
3538	4994734174	5005265440
3539	4994266713	5005732900
3540	4993799312	5006200307
3541	4993331961	5006667648
3542	4992864675	5007134935
3543	4992397444	5007602155
3544	4991930290	5008069328
3545	4991463187	5008536424
3546	4990996150	5009003458
3547	4990529181	5009470424
3548	4990062283	5009937326
3549	4989595448	5010404151
3550	4989128697	5010870919
3551	4988662008	5011337603
3552	4988195393	5011804214
3553	4987728856	5012270753
3554	4987262393	5012737212
3555	4986796009	5013203593
3556	4986329709	5013669900
3557	4985863485	5014136120
3558	4985397345	5014602260
3559	4984931292	5015068319
3560	4984465320	5015534288
3561	4983999438	5016000174
3562	4983533639	5016465967
3563	4983067940	5016931681
3564	4982602313	5017397285
3565	4982136798	5017862816
3566	4981671364	5018328241
3567	4981206031	5018793577
3568	4980740794	5019258815
3569	4980275657	5019723958
3570	4979810615	5020188997
3571	4979345674	5020653935
3572	4978880837	5021118773
3573	4978416097	5021583502
3574	4977951471	5022048134
3575	4977486948	5022512657
3576	4977022533	5022977073
3577	4976558229	5023441381
3578	4976094032	5023905576
3579	4975629949	5024369661
3580	4975165978	5024833631
3581	4974702120	5025297487
3582	4974238381	5025761228
3583	4973774760	5026224854
3584	4973311254	5026688356
3585	4972847866	5027151737
3586	4972384605	5027615003
3587	4971921461	5028078139
3588	4971458447	5028541158
3589	4970995558	5029004051
3590	4970532794	5029466815
3591	4970070160	5029929453
3592	4969607648	5030391954
3593	4969145274	5030854331
3594	4968683031	5031316575
3595	4968220923	5031778687
3596	4967758947	5032240662
3597	4967297106	5032702498
3598	4966835408	5033164203
3599	4966373841	5033625762
3600	4965912422	5034087188
3601	4965451140	5034548468
3602	4964990000	5035009604
3603	4964529002	5035470594
3604	4964068159	5035931449
3605	4963607457	5036392150
3606	4963146903	5036852704
3607	4962686499	5037313108
3608	4962226244	5037773361
3609	4961766146	5038233466
3610	4961306198	5038693414
3611	4960846401	5039153205
3612	4960386765	5039612844
3613	4959927288	5040072328
3614	4959467963	5040531648
3615	4959008795	5040990804
3616	4958549794	5041449806
3617	4958090958	5041908648
3618	4957632281	5042367320
3619	4957173772	5042825832
3620	4956715430	5043284177
3621	4956257251	5043742351
3622	4955799249	5044200364
3623	4955341409	5044658199
3624	4954883743	5045115866
3625	4954426248	5045573358
3626	4953968927	5046030676
3627	4953511782	5046487821
3628	4953054815	5046944790
3629	4952598027	5047401583
3630	4952141414	5047858193
3631	4951684981	5048314622
3632	4951228731	5048770872
3633	4950772663	5049226938
3634	4950316782	5049682824
3635	4949861082	5050138520
3636	4949405570	5050594031
3637	4948950247	5051049356
3638	4948495111	5051504490
3639	4948040167	5051959436
3640	4947585415	5052414191
3641	4947130851	5052868748
3642	4946676485	5053323116
3643	4946222317	5053777292
3644	4945768338	5054231264
3645	4945314561	5054685042
3646	4944860984	5055138625
3647	4944407600	5055591999
3648	4943954426	5056045180
3649	4943501447	5056498154
3650	4943048677	5056950927
3651	4942596108	5057403492
3652	4942143748	5057855854
3653	4941691593	5058308007
3654	4941239647	5058759952
3655	4940787913	5059211690
3656	4940336396	5059663223
3657	4939885075	5060114527
3658	4939433974	5060565625
3659	4938983092	5061016514
3660	4938532421	5061467182
3661	4938081967	5061917633
3662	4937631732	5062367867
3663	4937181713	5062817879
3664	4936731925	5063267682
3665	4936282349	5063717253
3666	4935832999	5064166604
3667	4935383869	5064615729
3668	4934934973	5065064637
3669	4934486292	5065513306
3670	4934037843	5065961754
3671	4933589624	5066409974
3672	4933141636	5066857967
3673	4932693876	5067305725
3674	4932246352	5067753254
3675	4931799057	5068200547
3676	4931351996	5068647605
3677	4930905176	5069094433
3678	4930458586	5069541018
3679	4930012239	5069987369
3680	4929566124	5070433476
3681	4929120258	5070879350
3682	4928674627	5071324978
3683	4928229241	5071770366
3684	4927784092	5072215504
3685	4927339197	5072660406
3686	4926894540	5073105055
3687	4926450135	5073549462
3688	4926005981	5073993624
3689	4925562070	5074437531
3690	4925118412	5074881191
3691	4924675007	5075324600
3692	4924231854	5075767757
3693	4923788947	5076210652
3694	4923346305	5076653303
3695	4922903913	5077095693
3696	4922461773	5077537820
3697	4922019904	5077979703
3698	4921578283	5078421315
3699	4921136928	5078862672
3700	4920695834	5079303768
3701	4920255002	5079744602
3702	4919814429	5080185166
3703	4919374126	5080625472
3704	4918934086	5081065510
3705	4918494314	5081505282
3706	4918054815	5081944790
3707	4917615578	5082384024
3708	4917176613	5082822989
3709	4916737920	5083261684
3710	4916299496	5083700103
3711	4915861351	5084138255
3712	4915423475	5084576127
3713	4914985877	5085013726
3714	4914548558	5085451052
3715	4914111509	5085888093
3716	4913674744	5086324860
3717	4913238254	5086761343
3718	4912802054	5087197554
3719	4912366125	5087633473
3720	4911930489	5088069120
3721	4911495126	5088504471
3722	4911060054	5088939544
3723	4910625269	5089374332
3724	4910190771	5089808833
3725	4909756556	5090243041
3726	4909322636	5090676965
3727	4908889005	5091110599
3728	4908455662	5091543938
3729	4908022613	5091976987
3730	4907589858	5092409743
3731	4907157394	5092842202
3732	4906725228	5093274369
3733	4906293355	5093706235
3734	4905861785	5094137810
3735	4905430508	5094569082
3736	4904999541	5095000065
3737	4904568861	5095430735
3738	4904138492	5095861111
3739	4903708419	5096291181
3740	4903278651	5096720947
3741	4902849186	5097150409
3742	4902420030	5097579568
3743	4901991176	5098008417
3744	4901562640	5098436969
3745	4901134402	5098865203
3746	4900706470	5099293123
3747	4900278856	5099720741
3748	4899851552	5100148046
3749	4899424558	5100575036
3750	4898997881	5101001717
3751	4898571513	5101428078
3752	4898145466	5101854130
3753	4897719733	5102279863
3754	4897294317	5102705279
3755	4896869221	5103130378
3756	4896444444	5103555158
3757	4896019986	5103979617
3758	4895595844	5104403749
3759	4895172030	5104827566
3760	4894748539	5105251059
3761	4894325373	5105674229
3762	4893902529	5106097073
3763	4893480012	5106519590
3764	4893057819	5106941778
3765	4892635956	5107363640
3766	4892214421	5107785173
3767	4891793218	5108206379
3768	4891372345	5108627253
3769	4890951802	5109047794
3770	4890531594	5109468006
3771	4890111716	5109887880
3772	4889692178	5110307425
3773	4889272968	5110726628
3774	4888854098	5111145498
3775	4888435563	5111564028
3776	4888017371	5111982227
3777	4887599518	5112400085
3778	4887182002	5112817601
3779	4886764824	5113234773
3780	4886347988	5113651604
3781	4885931500	5114068097
3782	4885515354	5114484245
3783	4885099548	5114900044
3784	4884684094	5115315504
3785	4884268981	5115730612
3786	4883854219	5116145378
3787	4883439803	5116559792
3788	4883025736	5116973858
3789	4882612021	5117387576
3790	4882198654	5117800940
3791	4881785640	5118213955
3792	4881372981	5118626618
3793	4880960669	5119038922
3794	4880548718	5119450877
3795	4880137117	5119862473
3796	4879725879	5120273719
3797	4879314992	5120684603
3798	4878904463	5121095128
3799	4878494297	5121505300
3800	4878084482	5121915102
3801	4877675046	5122324563
3802	4877265955	5122733645
3803	4876857230	5123142370
3804	4876448869	5123550733
3805	4876040873	5123958732
3806	4875633238	5124366363
3807	4875225970	5124773629
3808	4874819066	5125180526
3809	4874412535	5125587062
3810	4874006368	5125993226
3811	4873600577	5126399027
3812	4873195146	5126804448
3813	4872790091	5127209504
3814	4872385409	5127614189
3815	4871981098	5128018501
3816	4871577158	5128422437
3817	4871173598	5128826005
3818	4870770400	5129229185
3819	4870367594	5129632006
3820	4869965153	5130034437
3821	4869563096	5130436500
3822	4869161417	5130838183
3823	4868760109	5131239478
3824	4868359189	5131640402
3825	4867958651	5132040948
3826	4867558491	5132441107
3827	4867158713	5132840884
3828	4866759320	5133240280
3829	4866360306	5133639286
3830	4865961684	5134037916
3831	4865563437	5134436149
3832	4865165586	5134834006
3833	4864768118	5135231471
3834	4864371041	5135628552
3835	4863974350	5136025241
3836	4863578051	5136421542
3837	4863182134	5136817446
3838	4862786623	5137212973
3839	4862391492	5137608096
3840	4861996761	5138002834
3841	4861602413	5138397168
3842	4861208473	5138791121
3843	4860814920	5139184672
3844	4860421769	5139577833
3845	4860029005	5139970587
3846	4859636645	5140362951
3847	4859244678	5140754912
3848	4858853114	5141146478
3849	4858461945	5141537639
3850	4858071184	5141928409
3851	4857680820	5142318772
3852	4857290859	5142708735
3853	4856901300	5143098295
3854	4856512141	5143487447
3855	4856123387	5143876196
3856	4855735046	5144264549
3857	4855347104	5144652488
3858	4854959573	5145040027
3859	4854572440	5145427149
3860	4854185725	5145813874
3861	4853799411	5146200181
3862	4853413512	5146586086
3863	4853028020	5146971576
3864	4852642937	5147356653
3865	4852258270	5147741325
3866	4851874011	5148125580
3867	4851490170	5148509426
3868	4851106739	5148892855
3869	4850723722	5149275869
3870	4850341120	5149658466
3871	4849958938	5150040654
3872	4849577171	5150422422
3873	4849195825	5150803777
3874	4848814892	5151184709
3875	4848434375	5151565219
3876	4848054282	5151945314
3877	4847674605	5152324985
3878	4847295350	5152704236
3879	4846916520	5153083069
3880	4846538113	5153461481
3881	4846160125	5153839466
3882	4845782560	5154217026
3883	4845405427	5154594170
3884	4845028709	5154970878
3885	4844652426	5155347170
3886	4844276565	5155723032
3887	4843901125	5156098460
3888	4843526124	5156473472
3889	4843151542	5156848045
3890	4842777389	5157222189
3891	4842403672	5157595910
3892	4842030388	5157969204
3893	4841657532	5158342062
3894	4841285106	5158714487
3895	4840913115	5159086482
3896	4840541551	5159458038
3897	4840170427	5159829166
3898	4839799733	5160199855
3899	4839429477	5160570111
3900	4839059658	5160939934
3901	4838690279	5161309323
3902	4838321324	5161678262
3903	4837952816	5162046773
3904	4837584744	5162414844
3905	4837217116	5162782479
3906	4836849919	5163149668
3907	4836483170	5163516423
3908	4836116858	5163882732
3909	4835750989	5164248602
3910	4835385562	5164614030
3911	4835020575	5164979012
3912	4834656033	5165343551
3913	4834291938	5165707650
3914	4833928286	5166071302
3915	4833565082	5166434511
3916	4833202321	5166797271
3917	4832840005	5167159583
3918	4832478141	5167521453
3919	4832116719	5167882869
3920	4831755747	5168243838
3921	4831395223	5168604356
3922	4831035156	5168964433
3923	4830675536	5169324056
3924	4830316364	5169683225
3925	4829957646	5170041945
3926	4829599375	5170400207
3927	4829241563	5170758024
3928	4828884207	5171115389
3929	4828527295	5171472291
3930	4828170845	5171828746
3931	4827814848	5172184744
3932	4827459306	5172540286
3933	4827104214	5172895363
3934	4826749593	5173250000
3935	4826395420	5173604169
3936	4826041707	5173957883
3937	4825688451	5174311136
3938	4825335657	5174663932
3939	4824983317	5175016262
3940	4824631450	5175368147
3941	4824280032	5175719557
3942	4823929081	5176070512
3943	4823578590	5176421002
3944	4823228557	5176771025
3945	4822878995	5177120594
3946	4822529896	5177469698
3947	4822181257	5177818332
3948	4821833083	5178166503
3949	4821485376	5178514209
3950	4821138134	5178861448
3951	4820791364	5179208227
3952	4820445060	5179554538
3953	4820099216	5179900372
3954	4819753846	5180245745
3955	4819408940	5180590645
3956	4819064511	5180935083
3957	4818720549	5181279048
3958	4818377050	5181622536
3959	4818034028	5181965559
3960	4817691477	5182308110
3961	4817349393	5182650184
3962	4817007791	5182991796
3963	4816666657	5183332930
3964	4816325998	5183673591
3965	4815985808	5184013774
3966	4815646099	5184353488
3967	4815306863	5184692725
3968	4814968096	5185031479
3969	4814629817	5185369772
3970	4814292012	5185707583
3971	4813954677	5186044911
3972	4813617827	5186381767
3973	4813281449	5186718140
3974	4812945552	5187054036
3975	4812610135	5187389455
3976	4812275199	5187724394
3977	4811940738	5188058848
3978	4811606762	5188392827
3979	4811273264	5188726320
3980	4810940250	5189059335
3981	4810607716	5189391865
3982	4810275671	5189723919
3983	4809944105	5190055485
3984	4809613020	5190386566
3985	4809282422	5190717165
3986	4808952308	5191047279
3987	4808622680	5191376909
3988	4808293537	5191706053
3989	4807964882	5192034713
3990	4807636706	5192362878
3991	4807309019	5192690559
3992	4806981827	5193017760
3993	4806655122	5193344473
3994	4806328894	5193670685
3995	4806003167	5193996421
3996	4805677924	5194321662
3997	4805353174	5194646416
3998	4805028908	5194970674
3999	4804705141	5195294450
4000	4804381861	5195617730
4001	4804059071	5195940517
4002	4803736771	5196262810
4003	4803414968	5196584615
4004	4803093655	5196905924
4005	4802772842	5197226747
4006	4802452518	5197547071
4007	4802132684	5197866895
4008	4801813351	5198186232
4009	4801494510	5198505071
4010	4801176166	5198823414
4011	4800858319	5199141264
4012	4800540967	5199458615
4013	4800224114	5199775471
4014	4799907757	5200091829
4015	4799591895	5200407686
4016	4799276535	5200723049
4017	4798961669	5201037908
4018	4798647308	5201352274
4019	4798333449	5201666144
4020	4798020081	5201979505
4021	4797707217	5202292369
4022	4797394850	5202604728
4023	4797082989	5202916592
4024	4796771628	5203227953
4025	4796460773	5203538816
4026	4796150414	5203849169
4027	4795840558	5204159022
4028	4795531210	5204468375
4029	4795222365	5204777224
4030	4794914016	5205085561
4031	4794606181	5205393404
4032	4794298850	5205700740
4033	4793992021	5206007569
4034	4793685692	5206313887
4035	4793379875	5206619704
4036	4793074566	5206925017
4037	4792769761	5207229821
4038	4792465465	5207534120
4039	4792161674	5207837908
4040	4791858390	5208141188
4041	4791555619	5208443965
4042	4791253353	5208746229
4043	4790951597	5209047985
4044	4790650349	5209349230
4045	4790349615	5209649971
4046	4790049386	5209950196
4047	4789749671	5210249914
4048	4789450462	5210549116
4049	4789151768	5210847811
4050	4788853588	5211145997
4051	4788555916	5211443667
4052	4788258759	5211740827
4053	4787962112	5212037472
4054	4787665978	5212333604
4055	4787370355	5212629220
4056	4787075253	5212924329
4057	4786780661	5213218921
4058	4786486582	5213512997
4059	4786193020	5213806562
4060	4785899974	5214099611
4061	4785607441	5214392142
4062	4785315425	5214684158
4063	4785023922	5214975657
4064	4784732936	5215266638
4065	4784442475	5215557112
4066	4784152525	5215847061
4067	4783863087	5216136488
4068	4783574173	5216425403
4069	4783285778	5216713801
4070	4782997901	5217001680
4071	4782710544	5217289042
4072	4782423707	5217575886
4073	4782137380	5217862199
4074	4781851580	5218148001
4075	4781566300	5218433284
4076	4781281538	5218718042
4077	4780997296	5219002280
4078	4780713583	5219286005
4079	4780430382	5219569199
4080	4780147705	5219851874
4081	4779865551	5220134027
4082	4779583921	5220415662
4083	4779302809	5220696768
4084	4779022225	5220977356
4085	4778742161	5221257419
4086	4778462623	5221536959
4087	4778183607	5221815976
4088	4777905111	5222094463
4089	4777627143	5222372431
4090	4777349705	5222649878
4091	4777072781	5222926790
4092	4776796395	5223203190
4093	4776520528	5223479057
4094	4776245184	5223754396
4095	4775970372	5224029216
4096	4775696082	5224303504
4097	4775422314	5224577260
4098	4775149084	5224850501
4099	4774876377	5225123211
4100	4774604191	5225395386
4101	4774332537	5225667038
4102	4774061415	5225938167
4103	4773790816	5226208762
4104	4773520746	5226478828
4105	4773251209	5226748370
4106	4772982196	5227017377
4107	4772713716	5227285860
4108	4772445766	5227553813
4109	4772178341	5227821231
4110	4771911452	5228088124
4111	4771645093	5228354488
4112	4771379260	5228620315
4113	4771113966	5228885621
4114	4770849200	5229150392
4115	4770584960	5229414625
4116	4770321251	5229678327
4117	4770058077	5229941500
4118	4769795438	5230204143
4119	4769533329	5230466252
4120	4769271756	5230727833
4121	4769010708	5230988871
4122	4768750196	5231249380
4123	4768490222	5231509360
4124	4768230777	5231768803
4125	4767971868	5232027713
4126	4767713491	5232286087
4127	4767455649	5232543927
4128	4767198343	5232801235
4129	4766941575	5233058012
4130	4766685336	5233314248
4131	4766429635	5233569951
4132	4766174464	5233825113
4133	4765919835	5234079746
4134	4765665739	5234333841
4135	4765412180	5234587400
4136	4765159154	5234840419
4137	4764906667	5235092905
4138	4764654719	5235344857
4139	4764403301	5235596265
4140	4764152432	5235847148
4141	4763902096	5236097489
4142	4763652292	5236347287
4143	4763403026	5236596547
4144	4763154302	5236845274
4145	4762906114	5237093460
4146	4762658465	5237341109
4147	4762411354	5237588219
4148	4762164786	5237834795
4149	4761918751	5238080824
4150	4761673258	5238326319
4151	4761428299	5238571268
4152	4761183890	5238815689
4153	4760940017	5239059567
4154	4760696679	5239302900
4155	4760453883	5239545694
4156	4760211630	5239787952
4157	4759969911	5240029661
4158	4759728738	5240270837
4159	4759488103	5240511468
4160	4759248013	5240751563
4161	4759008463	5240991116
4162	4758769451	5241230123
4163	4758530982	5241468592
4164	4758293060	5241706524
4165	4758055671	5241943905
4166	4757818831	5242180751
4167	4757582528	5242417050
4168	4757346767	5242652807
4169	4757111550	5242888022
4170	4756876877	5243122696
4171	4756642749	5243356830
4172	4756409159	5243590416
4173	4756176113	5243823459
4174	4755943608	5244055957
4175	4755711658	5244287924
4176	4755480245	5244519340
4177	4755249370	5244750207
4178	4755019040	5244980531
4179	4754789261	5245210318
4180	4754560023	5245439558
4181	4754331323	5245668247
4182	4754103177	5245896402
4183	4753875569	5246124005
4184	4753648510	5246351068
4185	4753421992	5246577581
4186	4753196022	5246803554
4187	4752970593	5247028976
4188	4752745719	5247253864
4189	4752521383	5247478199
4190	4752297589	5247701984
4191	4752074348	5247925231
4192	4751851651	5248147931
4193	4751629496	5248370081
4194	4751407890	5248591688
4195	4751186832	5248812751
4196	4750966310	5249033256
4197	4750746349	5249253231
4198	4750526926	5249472650
4199	4750308053	5249691527
4200	4750089723	5249909852
4201	4749871943	5250127633
4202	4749654707	5250344866
4203	4749438020	5250561552
4204	4749221883	5250777694
4205	4749006289	5250993285
4206	4748791246	5251208333
4207	4748576749	5251422831
4208	4748362794	5251636776
4209	4748149395	5251850180
4210	4747936540	5252063035
4211	4747724235	5252275343
4212	4747512472	5252487097
4213	4747301268	5252698314
4214	4747090604	5252908974
4215	4746880486	5253119083
4216	4746670924	5253328653
4217	4746461908	5253537671
4218	4746253436	5253746136
4219	4746045519	5253954059
4220	4745838143	5254161425
4221	4745631325	5254368252
4222	4745425052	5254574525
4223	4745219329	5254780252
4224	4745014154	5254985427
4225	4744809525	5255190051
4226	4744605451	5255394131
4227	4744401920	5255597655
4228	4744198942	5255800634
4229	4743996515	5256003065
4230	4743794633	5256204942
4231	4743593303	5256406272
4232	4743392523	5256607052
4233	4743192288	5256807277
4234	4742992611	5257006962
4235	4742793481	5257206094
4236	4742594896	5257404671
4237	4742396872	5257602709
4238	4742199388	5257800187
4239	4742002456	5257997117
4240	4741806075	5258193498
4241	4741610247	5258389330
4242	4741414967	5258584611
4243	4741220234	5258779338
4244	4741026052	5258973516
4245	4740832429	5259167152
4246	4740639346	5259360225
4247	4740446819	5259552755
4248	4740254845	5259744737
4249	4740063411	5259936157
4250	4739872535	5260127033
4251	4739682208	5260317358
4252	4739492436	5260507137
4253	4739303209	5260696358
4254	4739114539	5260885036
4255	4738926419	5261073161
4256	4738738844	5261260729
4257	4738551825	5261447752
4258	4738365353	5261634220
4259	4738179434	5261820140
4260	4737994065	5262005506
4261	4737809251	5262190327
4262	4737624981	5262374588
4263	4737441266	5262558303
4264	4737258106	5262741471
4265	4737075491	5262924081
4266	4736893430	5263106143
4267	4736711917	5263287651
4268	4736530961	5263468614
4269	4736350556	5263649025
4270	4736170700	5263828883
4271	4735991392	5264008185
4272	4735812637	5264186939
4273	4735634431	5264365139
4274	4735456779	5264542790
4275	4735279678	5264719891
4276	4735103135	5264896446
4277	4734927134	5265072442
4278	4734751685	5265247885
4279	4734576793	5265422784
4280	4734402446	5265597126
4281	4734228659	5265770924
4282	4734055416	5265944164
4283	4733882719	5266116848
4284	4733710584	5266288991
4285	4733538996	5266460578
4286	4733367958	5266631613
4287	4733197470	5266802094
4288	4733027542	5266972034
4289	4732858155	5267141412
4290	4732689328	5267310248
4291	4732521045	5267478525
4292	4732353316	5267646253
4293	4732186143	5267813436
4294	4732019510	5267980055
4295	4731853435	5268146130
4296	4731687910	5268311653
4297	4731522938	5268476627
4298	4731358518	5268641051
4299	4731194649	5268804924
4300	4731031329	5268968243
4301	4730868555	5269131006
4302	4730706340	5269293226
4303	4730544675	5269454894
4304	4730383559	5269616010
4305	4730223000	5269776581
4306	4730062986	5269936593
4307	4729903519	5270096053
4308	4729744607	5270254964
4309	4729586246	5270413325
4310	4729428434	5270571134
4311	4729271174	5270728394
4312	4729114463	5270885101
4313	4728958306	5271041261
4314	4728802697	5271196868
4315	4728647640	5271351925
4316	4728493132	5271506430
4317	4728339175	5271660385
4318	4728185771	5271813793
4319	4728032917	5271966650
4320	4727880617	5272118961
4321	4727728858	5272270711
4322	4727577652	5272421914
4323	4727427002	5272572573
4324	4727276897	5272722676
4325	4727127341	5272872229
4326	4726978338	5273021234
4327	4726829884	5273169688
4328	4726681978	5273317590
4329	4726534624	5273464945
4330	4726387819	5273611749
4331	4726241564	5273758004
4332	4726095861	5273903712
4333	4725950707	5274048869
4334	4725806099	5274193473
4335	4725662043	5274337532
4336	4725518535	5274481038
4337	4725375577	5274623995
4338	4725233169	5274766405
4339	4725091302	5274908257
4340	4724949995	5275049571
4341	4724809236	5275190335
4342	4724669024	5275330548
4343	4724529359	5275470210
4344	4724390243	5275609323
4345	4724251681	5275747893
4346	4724113656	5275885903
4347	4723976193	5276023378
4348	4723839271	5276160296
4349	4723702899	5276296668
4350	4723567078	5276432494
4351	4723431802	5276567770
4352	4723297073	5276702495
4353	4723162894	5276836674
4354	4723029268	5276970311
4355	4722896177	5277103387
4356	4722763643	5277235923
4357	4722631655	5277367911
4358	4722500212	5277499349
4359	4722369323	5277630246
4360	4722238977	5277760591
4361	4722109175	5277890385
4362	4721979924	5278019636
4363	4721851228	5278148348
4364	4721723069	5278276502
4365	4721595459	5278404112
4366	4721468392	5278531171
4367	4721341880	5278657693
4368	4721215905	5278783657
4369	4721090484	5278909083
4370	4720965607	5279033960
4371	4720841275	5279158289
4372	4720717492	5279282076
4373	4720594251	5279405312
4374	4720471561	5279528007
4375	4720349411	5279650151
4376	4720227805	5279771746
4377	4720106756	5279892809
4378	4719986239	5280013312
4379	4719866281	5280133284
4380	4719746860	5280252702
4381	4719627994	5280371585
4382	4719509655	5280489903
4383	4719391871	5280607689
4384	4719274635	5280724933
4385	4719157939	5280841627
4386	4719041788	5280957778
4387	4718926180	5281073382
4388	4718811121	5281188447
4389	4718696602	5281302964
4390	4718582630	5281416940
4391	4718469194	5281530364
4392	4718356308	5281643251
4393	4718243967	5281755596
4394	4718132166	5281867393
4395	4718020913	5281978653
4396	4717910201	5282089367
4397	4717800033	5282199539
4398	4717690407	5282309167
4399	4717581319	5282418247
4400	4717472773	5282526784
4401	4717364779	5282634788
4402	4717257318	5282742241
4403	4717150406	5282849159
4404	4717044035	5282955533
4405	4716938202	5283061361
4406	4716832915	5283166652
4407	4716728170	5283271402
4408	4716623962	5283375606
4409	4716520295	5283479267
4410	4716417174	5283582393
4411	4716314592	5283684977
4412	4716212544	5283787011
4413	4716111043	5283888512
4414	4716010087	5283989477
4415	4715909667	5284089897
4416	4715809786	5284189776
4417	4715710449	5284289118
4418	4715611646	5284387914
4419	4715513385	5284486173
4420	4715415670	5284583900
4421	4715318480	5284681072
4422	4715221845	5284777721
4423	4715125744	5284873826
4424	4715030175	5284969384
4425	4714935153	5285064412
4426	4714840665	5285158897
4427	4714746713	5285252841
4428	4714653308	5285346256
4429	4714560434	5285439126
4430	4714468101	5285531460
4431	4714376307	5285623259
4432	4714285049	5285714518
4433	4714194323	5285805235
4434	4714104142	5285895422
4435	4714014494	5285985068
4436	4713925388	5286074183
4437	4713836812	5286162754
4438	4713748777	5286250793
4439	4713661275	5286338292
4440	4713574309	5286425255
4441	4713487879	5286511682
4442	4713401988	5286597577
4443	4713316627	5286682931
4444	4713231809	5286767757
4445	4713147520	5286852041
4446	4713063767	5286935791
4447	4712980550	5287019009
4448	4712897870	5287101693
4449	4712815722	5287183841
4450	4712734107	5287265453
4451	4712653024	5287346528
4452	4712572485	5287427082
4453	4712492471	5287507091
4454	4712412995	5287586573
4455	4712334046	5287665514
4456	4712255632	5287743925
4457	4712177752	5287821802
4458	4712100408	5287899152
4459	4712023594	5287975966
4460	4711947308	5288052245
4461	4711871559	5288127995
4462	4711796346	5288203219
4463	4711721656	5288277901
4464	4711647505	5288352059
4465	4711573879	5288425681
4466	4711500786	5288498773
4467	4711428225	5288571335
4468	4711356196	5288643368
4469	4711284691	5288714864
4470	4711213726	5288785841
4471	4711143280	5288856275
4472	4711073372	5288926188
4473	4711003995	5288995574
4474	4710935140	5289064422
4475	4710866819	5289132746
4476	4710799026	5289200541
4477	4710731754	5289267798
4478	4710665017	5289334534
4479	4710598814	5289400748
4480	4710533137	5289466431
4481	4710467981	5289531580
4482	4710403356	5289596204
4483	4710339260	5289660304
4484	4710275683	5289723866
4485	4710212647	5289786917
4486	4710150126	5289849429
4487	4710088140	5289911424
4488	4710026676	5289972886
4489	4709965738	5290033825
4490	4709905327	5290094237
4491	4709845435	5290154118
4492	4709786074	5290213478
4493	4709727239	5290272316
4494	4709668932	5290330631
4495	4709611148	5290388420
4496	4709553883	5290445679
4497	4709497145	5290502417
4498	4709440928	5290558628
4499	4709385236	5290614316
4500	4709330069	5290669482
4501	4709275429	5290724130
4502	4709221304	5290778246
4503	4709167711	5290831849
4504	4709114633	5290884922
4505	4709062083	5290937478
4506	4709010055	5290989513
4507	4708958542	5291041018
4508	4708907550	5291092001
4509	4708857090	5291142475
4510	4708807148	5291192424
4511	4708757718	5291241843
4512	4708708810	5291290743
4513	4708660431	5291339132
4514	4708612563	5291386992
4515	4708565218	5291434335
4516	4708518396	5291481162
4517	4708472086	5291527462
4518	4708426307	5291573256
4519	4708381037	5291618521
4520	4708336287	5291663268
4521	4708292061	5291707505
4522	4708248345	5291751213
4523	4708205152	5291794410
4524	4708162469	5291837081
4525	4708120316	5291879249
4526	4708078667	5291920887
4527	4708037544	5291962017
4528	4707996932	5292002625
4529	4707956839	5292042719
4530	4707917261	5292082297
4531	4707878198	5292121359
4532	4707839655	5292159910
4533	4707801619	5292197937
4534	4707764101	5292235453
4535	4707727095	5292272451
4536	4707690612	5292308944
4537	4707654641	5292344921
4538	4707619175	5292380375
4539	4707584231	5292415325
4540	4707549803	5292449764
4541	4707515875	5292483675
4542	4707482469	5292517085
4543	4707449572	5292549979
4544	4707417194	5292582367
4545	4707385315	5292614229
4546	4707353961	5292645595
4547	4707323111	5292676441
4548	4707292777	5292706782
4549	4707262947	5292736604
4550	4707233632	5292765922
4551	4707204832	5292794734
4552	4707176533	5292823026
4553	4707148747	5292850813
4554	4707121468	5292878087
4555	4707094703	5292904857
4556	4707068444	5292931116
4557	4707042694	5292956867
4558	4707017449	5292982106
4559	4706992716	5293006842
4560	4706968489	5293031068
4561	4706944768	5293054785
4562	4706921553	5293077994
4563	4706898851	5293100703
4564	4706876654	5293122903
4565	4706854961	5293144596
4566	4706833776	5293165784
4567	4706813094	5293186464
4568	4706792915	5293206636
4569	4706773246	5293226309
4570	4706754079	5293245473
4571	4706735418	5293264135
4572	4706717263	5293282294
4573	4706699609	5293299948
4574	4706682461	5293317100
4575	4706665811	5293333742
4576	4706649666	5293349884
4577	4706634024	5293365523
4578	4706618892	5293380669
4579	4706604251	5293395300
4580	4706590117	5293409437
4581	4706576488	5293423075
4582	4706563352	5293436202
4583	4706550715	5293448827
4584	4706538592	5293460966
4585	4706526960	5293472595
4586	4706515830	5293483726
4587	4706505202	5293494359
4588	4706495068	5293504488
4589	4706485433	5293514118
4590	4706476298	5293523250
4591	4706467668	5293531892
4592	4706459523	5293540020
4593	4706451891	5293547668
4594	4706444747	5293554808
4595	4706438101	5293561452
4596	4706431957	5293567604
4597	4706426300	5293573249
4598	4706421144	5293578404
4599	4706416484	5293583062
4600	4706412325	5293587231
4601	4706408653	5293590896
4602	4706405483	5293594073
4603	4706402802	5293596749
4604	4706400616	5293598932
4605	4706398932	5293600630
4606	4706397731	5293601823
4607	4706397027	5293602525
4608	4706396816	5293602736
4609	4706397102	5293602458
4610	4706397874	5293601681
4611	4706399141	5293600413
4612	4706400900	5293598655
4613	4706403145	5293596401
4614	4706405888	5293593661
4615	4706409126	5293590437
4616	4706412844	5293586710
4617	4706417057	5293582498
4618	4706421755	5293577792
4619	4706426949	5293572603
4620	4706432627	5293566920
4621	4706438798	5293560752
4622	4706445457	5293554095
4623	4706452606	5293546952
4624	4706460241	5293539319
4625	4706468356	5293531190
4626	4706476973	5293522591
4627	4706486061	5293513487
4628	4706495638	5293503900
4629	4706505714	5293493841
4630	4706516268	5293483287
4631	4706527307	5293472247
4632	4706538830	5293460721
4633	4706550841	5293448714
4634	4706563334	5293436219
4635	4706576310	5293423240
4636	4706589771	5293409777
4637	4706603720	5293395837
4638	4706618154	5293381415
4639	4706633060	5293366498
4640	4706648449	5293351100
4641	4706664325	5293335225
4642	4706680686	5293318872
4643	4706697519	5293302027
4644	4706714841	5293284711
4645	4706732642	5293266910
4646	4706750923	5293248631
4647	4706769684	5293229869
4648	4706788926	5293210631
4649	4706808642	5293190907
4650	4706828845	5293170714
4651	4706849517	5293150031
4652	4706870672	5293128873
4653	4706892308	5293107244
4654	4706914420	5293085133
4655	4706937007	5293062544
4656	4706960075	5293039482
4657	4706983613	5293015936
4658	4707007629	5292991915
4659	4707032125	5292967424
4660	4707057094	5292942455
4661	4707082534	5292917006
4662	4707108458	5292891092
4663	4707134849	5292864696
4664	4707161717	5292837829
4665	4707189059	5292810489
4666	4707216878	5292782679
4667	4707245162	5292754388
4668	4707273921	5292725627
4669	4707303153	5292696394
4670	4707332859	5292666692
4671	4707363039	5292636520
4672	4707393681	5292605868
4673	4707424795	5292574746
4674	4707456393	5292543168
4675	4707488442	5292511100
4676	4707520972	5292478574
4677	4707553971	5292445579
4678	4707587438	5292412113
4679	4707621374	5292378178
4680	4707655777	5292343774
4681	4707690647	5292308902
4682	4707725986	5292273563
4683	4707761793	5292237758
4684	4707798063	5292201482
4685	4707834808	5292164749
4686	4707872010	5292127540
4687	4707909680	5292089869
4688	4707947814	5292051730
4689	4707986416	5292013129
4690	4708025484	5291974066
4691	4708065013	5291934535
4692	4708105004	5291894537
4693	4708145469	5291854088
4694	4708186387	5291813165
4695	4708227775	5291771787
4696	4708269613	5291729932
4697	4708311919	5291687623
4698	4708354690	5291644856
4699	4708397924	5291601629
4700	4708441613	5291557935
4701	4708485767	5291513786
4702	4708530378	5291469172
4703	4708575447	5291424098
4704	4708620977	5291378566
4705	4708666969	5291332577
4706	4708713416	5291286127
4707	4708760327	5291239225
4708	4708807693	5291191861
4709	4708855509	5291144033
4710	4708903790	5291095755
4711	4708952530	5291047024
4712	4709001716	5290997824
4713	4709051369	5290948181
4714	4709101472	5290898077
4715	4709152026	5290847513
4716	4709203046	5290796506
4717	4709254512	5290745035
4718	4709306436	5290693116
4719	4709358809	5290640737
4720	4709411636	5290587905
4721	4709464916	5290534622
4722	4709518656	5290480894
4723	4709572843	5290426708
4724	4709627483	5290372071
4725	4709682570	5290316979
4726	4709738111	5290261440
4727	4709794101	5290205447
4728	4709850542	5290149006
4729	4709907431	5290092113
4730	4709964772	5290034774
4731	4710022562	5289976986
4732	4710080800	5289918748
4733	4710139484	5289860060
4734	4710198619	5289800928
4735	4710258195	5289741341
4736	4710318228	5289681318
4737	4710378706	5289620847
4738	4710439624	5289559923
4739	4710500987	5289498552
4740	4710562803	5289436743
4741	4710625060	5289374486
4742	4710687764	5289311786
4743	4710750913	5289248642
4744	4710814505	5289185055
4745	4710878531	5289121013
4746	4710943012	5289056541
4747	4711007928	5288991617
4748	4711073292	5288926259
4749	4711139098	5288860458
4750	4711205341	5288794212
4751	4711272025	5288727523
4752	4711339153	5288660398
4753	4711406717	5288592828
4754	4711474721	5288524818
4755	4711543168	5288456373
4756	4711612056	5288387491
4757	4711681377	5288318164
4758	4711751141	5288248404
4759	4711821340	5288178202
4760	4711891972	5288107559
4761	4711963052	5288036490
4762	4712034562	5287964978
4763	4712106513	5287893035
4764	4712178899	5287820654
4765	4712251713	5287747830
4766	4712324967	5287674577
4767	4712398657	5287600891
4768	4712472780	5287526769
4769	4712547329	5287452205
4770	4712622324	5287377221
4771	4712697746	5287301797
4772	4712773603	5287225944
4773	4712849891	5287149657
4774	4712926612	5287072940
4775	4713003758	5286995784
4776	4713081342	5286918206
4777	4713159350	5286840190
4778	4713237793	5286761749
4779	4713316666	5286682878
4780	4713395969	5286603579
4781	4713475694	5286523843
4782	4713555856	5286443689
4783	4713636437	5286363097
4784	4713717455	5286282087
4785	4713798900	5286200649
4786	4713880769	5286118782
4787	4713963055	5286036478
4788	4714045780	5285953763
4789	4714128933	5285870624
4790	4714212498	5285787046
4791	4714296491	5285703047
4792	4714380914	5285618629
4793	4714465756	5285533783
4794	4714551028	5285448520
4795	4714636715	5285362825
4796	4714722827	5285276709
4797	4714809369	5285190182
4798	4714896323	5285103220
4799	4714983696	5285015834
4800	4715071505	5284928046
4801	4715159722	5284839821
4802	4715248359	5284751177
4803	4715337426	5284662123
4804	4715426907	5284572646
4805	4715516801	5284482742
4806	4715607117	5284392425
4807	4715697852	5284301690
4808	4715789002	5284210535
4809	4715880574	5284118968
4810	4715972559	5284026980
4811	4716064963	5283934578
4812	4716157784	5283841762
4813	4716251015	5283748524
4814	4716344665	5283654876
4815	4716438731	5283560814
4816	4716533212	5283466339
4817	4716628102	5283371445
4818	4716723407	5283276139
4819	4716819123	5283180419
4820	4716915252	5283084287
4821	4717011799	5282987749
4822	4717108749	5282890789
4823	4717206115	5282793423
4824	4717303896	5282695652
4825	4717402083	5282597465
4826	4717500678	5282498866
4827	4717599683	5282399858
4828	4717699098	5282300443
4829	4717798923	5282200619
4830	4717899158	5282100389
4831	4717999795	5281999746
4832	4718100842	5281898697
4833	4718202299	5281797246
4834	4718304154	5281695378
4835	4718406427	5281593118
4836	4718509098	5281490443
4837	4718612172	5281387361
4838	4718715658	5281283882
4839	4718819546	5281179996
4840	4718923834	5281075702
4841	4719028530	5280971009
4842	4719133626	5280865910
4843	4719239129	5280760412
4844	4719345027	5280654505
4845	4719451336	5280548206
4846	4719558040	5280441500
4847	4719665145	5280334392
4848	4719772654	5280226888
4849	4719880559	5280118978
4850	4719988867	5280010675
4851	4720097571	5279901968
4852	4720206677	5279792864
4853	4720316181	5279683364
4854	4720426078	5279573460
4855	4720536375	5279463161
4856	4720647074	5279352472
4857	4720758165	5279241381
4858	4720869653	5279129895
4859	4720981530	5279018005
4860	4721093808	5278905727
4861	4721206487	5278793061
4862	4721319552	5278679991
4863	4721433016	5278566533
4864	4721546866	5278452674
4865	4721661111	5278338424
4866	4721775754	5278223787
4867	4721890786	5278108754
4868	4722006213	5277993334
4869	4722122022	5277877512
4870	4722238231	5277761309
4871	4722354827	5277644713
4872	4722471810	5277527723
4873	4722589189	5277410351
4874	4722706949	5277292582
4875	4722825109	5277174436
4876	4722943649	5277055892
4877	4723062582	5276936967
4878	4723181892	5276817644
4879	4723301598	5276697944
4880	4723421689	5276577856
4881	4723542164	5276457380
4882	4723663021	5276336514
4883	4723784268	5276215270
4884	4723905899	5276093639
4885	4724027914	5275971625
4886	4724150311	5275849224
4887	4724273096	5275726446
4888	4724396259	5275603279
4889	4724519806	5275479732
4890	4724643735	5275355804
4891	4724768047	5275231496
4892	4724892734	5275106799
4893	4725017809	5274981730
4894	4725143264	5274856282
4895	4725269093	5274730447
4896	4725395305	5274604237
4897	4725521888	5274477640
4898	4725648859	5274350675
4899	4725776208	5274223332
4900	4725903935	5274095612
4901	4726032030	5273967506
4902	4726160506	5273839028
4903	4726289361	5273710177
4904	4726418589	5273580947
4905	4726548195	5273451346
4906	4726678171	5273321364
4907	4726808527	5273191015
4908	4726939249	5273060282
4909	4727070351	5272929184
4910	4727201823	5272797709
4911	4727333677	5272665873
4912	4727465890	5272533650
4913	4727598475	5272401056
4914	4727731438	5272268099
4915	4727864773	5272134772
4916	4727998474	5272001071
4917	4728132543	5271866997
4918	4728266984	5271732557
4919	4728401794	5271597748
4920	4728536968	5271462567
4921	4728672518	5271327025
4922	4728808427	5271191108
4923	4728944707	5271054828
4924	4729081354	5270918181
4925	4729218369	5270781169
4926	4729355745	5270643789
4927	4729493496	5270506051
4928	4729631599	5270367936
4929	4729770074	5270229466
4930	4729908908	5270090626
4931	4730048110	5269951427
4932	4730187672	5269811863
4933	4730327598	5269671936
4934	4730467888	5269531651
4935	4730608535	5269390999
4936	4730749547	5269249990
4937	4730890918	5269108618
4938	4731032654	5268966892
4939	4731174741	5268824795
4940	4731317194	5268682347
4941	4731460001	5268539535
4942	4731603170	5268396368
4943	4731746695	5268252841
4944	4731890579	5268108958
4945	4732034820	5267964719
4946	4732179416	5267820121
4947	4732324368	5267675167
4948	4732469679	5267529861
4949	4732615343	5267384197
4950	4732761365	5267238182
4951	4732907733	5267091804
4952	4733054462	5266945079
4953	4733201543	5266798000
4954	4733348972	5266650563
4955	4733496759	5266502779
4956	4733644895	5266354640
4957	4733793383	5266206150
4958	4733942223	5266057311
4959	4734091411	5265908117
4960	4734240953	5265758578
4961	4734390844	5265608688
4962	4734541088	5265458453
4963	4734691672	5265307860
4964	4734842612	5265156927
4965	4734993893	5265005639
4966	4735145528	5264854010
4967	4735297507	5264702031
4968	4735449833	5264549707
4969	4735602500	5264397032
4970	4735755521	5264244019
4971	4735908880	5264090654
4972	4736062588	5263936949
4973	4736216639	5263782899
4974	4736371034	5263628506
4975	4736525771	5263473768
4976	4736680850	5263318686
4977	4736836270	5263163261
4978	4736992033	5263007495
4979	4737148142	5262851393
4980	4737304587	5262694945
4981	4737461374	5262538159
4982	4737618501	5262381032
4983	4737775967	5262223564
4984	4737933775	5262065761
4985	4738091918	5261907616
4986	4738250403	5261749136
4987	4738409223	5261590317
4988	4738568373	5261431152
4989	4738727874	5261271666
4990	4738887699	5261111831
4991	4739047867	5260951667
4992	4739208371	5260791168
4993	4739369203	5260630329
4994	4739530375	5260469160
4995	4739691879	5260307654
4996	4739853714	5260145814
4997	4740015885	5259983642
4998	4740178396	5259821147
4999	4740341227	5259658308
5000	4740504391	5259495137
5001	4740667889	5259331639
5002	4740831720	5259167812
5003	4740995878	5259003652
5004	4741160367	5258839162
5005	4741325188	5258674348
5006	4741490332	5258509197
5007	4741655809	5258343724
5008	4741821612	5258177920
5009	4741987738	5258011785
5010	4742154203	5257845336
5011	4742320981	5257678545
5012	4742488095	5257511440
5013	4742655532	5257344005
5014	4742823289	5257176241
5015	4742991374	5257008155
5016	4743159788	5256839751
5017	4743328516	5256671013
5018	4743497577	5256501962
5019	4743666956	5256332583
5020	4743836658	5256162882
5021	4744006675	5255992852
5022	4744177020	5255822509
5023	4744347689	5255651848
5024	4744518675	5255480862
5025	4744689979	5255309555
5026	4744861608	5255137934
5027	4745033547	5254965985
5028	4745205808	5254793721
5029	4745378390	5254621142
5030	4745551290	5254448245
5031	4745724503	5254275028
5032	4745898036	5254101497
5033	4746071887	5253927651
5034	4746246048	5253753484
5035	4746420526	5253579004
5036	4746595321	5253404211
5037	4746770429	5253229103
5038	4746945851	5253053681
5039	4747121589	5252877948
5040	4747297640	5252701904
5041	4747473996	5252525538
5042	4747650668	5252348864
5043	4747827652	5252171880
5044	4748004945	5251994582
5045	4748182550	5251816976
5046	4748360472	5251639067
5047	4748538699	5251460844
5048	4748717226	5251282300
5049	4748896070	5251103458
5050	4749075223	5250924309
5051	4749254681	5250744848
5052	4749434453	5250565088
5053	4749614520	5250385009
5054	4749794897	5250204627
5055	4749975590	5250023950
5056	4750156581	5249842959
5057	4750337874	5249661661
5058	4750519472	5249480059
5059	4750701378	5249298157
5060	4750883586	5249115949
5061	4751066098	5248933440
5062	4751248908	5248750624
5063	4751432023	5248567510
5064	4751615440	5248384092
5065	4751799160	5248200377
5066	4751983175	5248016354
5067	4752167494	5247832036
5068	4752352112	5247647418
5069	4752537030	5247462500
5070	4752722244	5247277280
5071	4752907763	5247091771
5072	4753093575	5246905956
5073	4753279687	5246719849
5074	4753466095	5246533443
5075	4753652797	5246346738
5076	4753839797	5246159739
5077	4754027091	5245972444
5078	4754214679	5245784852
5079	4754402564	5245596969
5080	4754590745	5245408793
5081	4754779215	5245220319
5082	4754967980	5245031554
5083	4755157038	5244842496
5084	4755346393	5244653151
5085	4755536031	5244463505
5086	4755725959	5244273567
5087	4755916186	5244083347
5088	4756106699	5243892832
5089	4756297500	5243702025
5090	4756488594	5243510933
5091	4756679980	5243319555
5092	4756871652	5243127886
5093	4757063608	5242935925
5094	4757255850	5242743675
5095	4757448386	5242551146
5096	4757641204	5242358325
5097	4757834315	5242165225
5098	4758027699	5241971827
5099	4758221377	5241778153
5100	4758415342	5241584197
5101	4758609582	5241389946
5102	4758804113	5241195420
5103	4758998926	5241000610
5104	4759194020	5240805514
5105	4759389397	5240610138
5106	4759585055	5240414478
5107	4759780995	5240218538
5108	4759977214	5240022316
5109	4760173718	5239825817
5110	4760370495	5239629032
5111	4760567557	5239431972
5112	4760764901	5239234638
5113	4760962516	5239037016
5114	4761160410	5238839118
5115	4761358582	5238640943
5116	4761557037	5238442497
5117	4761755764	5238243768
5118	4761954770	5238044768
5119	4762154046	5237845485
5120	4762353597	5237645928
5121	4762553429	5237446102
5122	4762753533	5237245999
5123	4762953910	5237045621
5124	4763154563	5236844974
5125	4763355483	5236644047
5126	4763556681	5236442854
5127	4763758144	5236241383
5128	4763959885	5236039646
5129	4764161893	5235837634
5130	4764364178	5235635359
5131	4764566726	5235432805
5132	4764769548	5235229988
5133	4764972637	5235026899
5134	4765175990	5234823537
5135	4765379621	5234619918
5136	4765583513	5234416023
5137	4765787671	5234211859
5138	4765992097	5234007431
5139	4766196792	5233802740
5140	4766401754	5233597784
5141	4766606973	5233392553
5142	4766812470	5233187073
5143	4767018217	5232981312
5144	4767224233	5232775293
5145	4767430516	5232569015
5146	4767637064	5232362476
5147	4767843865	5232155664
5148	4768050936	5231948599
5149	4768258262	5231741265
5150	4768465851	5231533672
5151	4768673707	5231325826
5152	4768881818	5231117714
5153	4769090182	5230909336
5154	4769298815	5230700709
5155	4769507707	5230491823
5156	4769716854	5230282676
5157	4769926258	5230073271
5158	4770135922	5229863610
5159	4770345838	5229653688
5160	4770556017	5229443517
5161	4770766445	5229233083
5162	4770977135	5229022401
5163	4771188076	5228811459
5164	4771399268	5228600259
5165	4771610720	5228388811
5166	4771822426	5228177111
5167	4772034376	5227965148
5168	4772246587	5227752942
5169	4772459047	5227540480
5170	4772671762	5227327769
5171	4772884723	5227114803
5172	4773097941	5226901592
5173	4773311403	5226688126
5174	4773525116	5226474409
5175	4773739082	5226260449
5176	4773953293	5226046234
5177	4774167756	5225831777
5178	4774382462	5225617065
5179	4774597422	5225402113
5180	4774812621	5225186907
5181	4775028070	5224971457
5182	4775243769	5224755765
5183	4775459710	5224539825
5184	4775675891	5224323634
5185	4775892323	5224107205
5186	4776109000	5223890534
5187	4776325918	5223673616
5188	4776543074	5223456449
5189	4776760481	5223239048
5190	4776978124	5223021399
5191	4777196014	5222803513
5192	4777414150	5222585391
5193	4777632512	5222367013
5194	4777851123	5222148403
5195	4778069975	5221929555
5196	4778289060	5221710461
5197	4778508393	5221491137
5198	4778727957	5221271567
5199	4778947764	5221051765
5200	4779167807	5220831723
5201	4779388087	5220611443
5202	4779608605	5220390930
5203	4779829353	5220170173
5204	4780050344	5219949188
5205	4780271563	5219727961
5206	4780493024	5219506506
5207	4780714715	5219284813
5208	4780936640	5219062887
5209	4781158799	5218840728
5210	4781381189	5218618334
5211	4781603814	5218395711
5212	4781826673	5218172857
5213	4782049759	5217949768
5214	4782273080	5217726452
5215	4782496627	5217502901
5216	4782720405	5217279121
5217	4782944411	5217055109
5218	4783168651	5216830874
5219	4783393121	5216606412
5220	4783617811	5216381712
5221	4783842732	5216156788
5222	4784067890	5215931648
5223	4784293262	5215706268
5224	4784518865	5215480666
5225	4784744697	5215254842
5226	4784970745	5215028782
5227	4785197023	5214802503
5228	4785423527	5214576001
5229	4785650254	5214349274
5230	4785877201	5214122321
5231	4786104375	5213895147
5232	4786331772	5213667753
5233	4786559389	5213440133
5234	4786787232	5213212298
5235	4787015295	5212984238
5236	4787243574	5212755954
5237	4787472073	5212527449
5238	4787700794	5212298727
5239	4787929736	5212069788
5240	4788158899	5211840632
5241	4788388274	5211611251
5242	4788617869	5211381654
5243	4788847683	5211151841
5244	4789077713	5210921810
5245	4789307968	5210691572
5246	4789538428	5210461106
5247	4789769102	5210230423
5248	4789999998	5209999533
5249	4790231104	5209768422
5250	4790462424	5209537097
5251	4790693960	5209305561
5252	4790925711	5209073813
5253	4791157671	5208841849
5254	4791389848	5208609677
5255	4791622227	5208377283
5256	4791854834	5208144695
5257	4792087639	5207911883
5258	4792320658	5207678864
5259	4792553888	5207445636
5260	4792787326	5207212197
5261	4793020975	5206978550
5262	4793254831	5206744694
5263	4793488896	5206510630
5264	4793723168	5206276358
5265	4793957650	5206041881
5266	4794192330	5205807189
5267	4794427228	5205572302
5268	4794662330	5205337208
5269	4794897623	5205101893
5270	4795133134	5204866387
5271	4795368847	5204630673
5272	4795604764	5204394757
5273	4795840887	5204158639
5274	4796077210	5203922315
5275	4796313734	5203685786
5276	4796550464	5203449059
5277	4796787395	5203212130
5278	4797024521	5202974994
5279	4797261855	5202737665
5280	4797499390	5202500135
5281	4797737120	5202262400
5282	4797975056	5202024474
5283	4798213180	5201786337
5284	4798451510	5201548009
5285	4798690041	5201309487
5286	4798928764	5201070761
5287	4799167684	5200831838
5288	4799406803	5200592721
5289	4799646120	5200353410
5290	4799885625	5200113894
5291	4800125332	5199874192
5292	4800365232	5199634291
5293	4800605328	5199394199
5294	4800845616	5199153912
5295	4801086094	5198913426
5296	4801326766	5198672749
5297	4801567635	5198431884
5298	4801808695	5198190826
5299	4802049943	5197949574
5300	4802291390	5197708137
5301	4802533019	5197466502
5302	4802774841	5197224680
5303	4803016854	5196982668
5304	4803259053	5196740464
5305	4803501446	5196498077
5306	4803744026	5196255500
5307	4803986788	5196012728
5308	4804229745	5195769778
5309	4804472885	5195526636
5310	4804716215	5195283311
5311	4804959722	5195039791
5312	4805203426	5194796097
5313	4805447307	5194552209
5314	4805691378	5194308143
5315	4805935632	5194063890
5316	4806180069	5193819454
5317	4806424689	5193574833
5318	4806669496	5193330033
5319	4806914476	5193085042
5320	4807159645	5192839876
5321	4807404994	5192594526
5322	4807650524	5192348997
5323	4807896236	5192103286
5324	4808142125	5191857394
5325	4808388196	5191611323
5326	4808634445	5191365072
5327	4808880871	5191118642
5328	4809127482	5190872039
5329	4809374264	5190625251
5330	4809621230	5190378293
5331	4809868366	5190131150
5332	4810115683	5189883836
5333	4810363176	5189636345
5334	4810610848	5189388683
5335	4810858684	5189140833
5336	4811106707	5188892822
5337	4811354893	5188644625
5338	4811603256	5188396257
5339	4811851797	5188147721
5340	4812100512	5187899013
5341	4812349391	5187650125
5342	4812598452	5187401074
5343	4812847675	5187151841
5344	4813097076	5186902445
5345	4813346641	5186652873
5346	4813596381	5186403134
5347	4813846294	5186153228
5348	4814096372	5185903149
5349	4814346617	5185652901
5350	4814597036	5185402489
5351	4814847620	5185151905
5352	4815098369	5184901153
5353	4815349284	5184650232
5354	4815600368	5184399147
5355	4815851620	5184147897
5356	4816103039	5183896483
5357	4816354621	5183644903
5358	4816606365	5183393154
5359	4816858274	5183141241
5360	4817110352	5182889170
5361	4817362590	5182636932
5362	4817614990	5182384530
5363	4817867555	5182131969
5364	4818120280	5181879242
5365	4818373166	5181626354
5366	4818626215	5181373306
5367	4818879422	5181120094
5368	4819132791	5180866725
5369	4819386324	5180613200
5370	4819640009	5180359506
5371	4819893858	5180105661
5372	4820147861	5179851652
5373	4820402030	5179597492
5374	4820656347	5179343165
5375	4820910829	5179088690
5376	4821165463	5178834052
5377	4821420253	5178579258
5378	4821675204	5178324313
5379	4821930305	5178069208
5380	4822185563	5177813950
5381	4822440979	5177558541
5382	4822696543	5177302971
5383	4822952265	5177047253
5384	4823208137	5176791378
5385	4823464162	5176535351
5386	4823720342	5176279174
5387	4823976677	5176022849
5388	4824233151	5175766359
5389	4824489785	5175509728
5390	4824746568	5175252946
5391	4825003506	5174996018
5392	4825260586	5174738932
5393	4825517816	5174481698
5394	4825775201	5174224322
5395	4826032728	5173966791
5396	4826290402	5173709113
5397	4826548228	5173451291
5398	4826806196	5173193316
5399	4827064319	5172935205
5400	4827322583	5172676942
5401	4827580989	5172418528
5402	4827839538	5172159969
5403	4828098239	5171901272
5404	4828357085	5171642431
5405	4828616073	5171383444
5406	4828875200	5171124310
5407	4829134475	5170865037
5408	4829393890	5170605619
5409	4829653453	5170346066
5410	4829913152	5170086365
5411	4830172993	5169826523
5412	4830432976	5169566543
5413	4830693097	5169306418
5414	4830953359	5169046156
5415	4831213759	5168785752
5416	4831474302	5168525214
5417	4831734978	5168264531
5418	4831995800	5168003718
5419	4832256754	5167742761
5420	4832517841	5167481663
5421	4832779073	5167220436
5422	4833040446	5166959078
5423	4833301943	5166697572
5424	4833563582	5166435936
5425	4833825354	5166174164
5426	4834087258	5165912254
5427	4834349302	5165650215
5428	4834611474	5165388037
5429	4834873781	5165125727
5430	4835136225	5164863289
5431	4835398794	5164600710
5432	4835661506	5164338010
5433	4835924344	5164075174
5434	4836187307	5163812199
5435	4836450411	5163549105
5436	4836713640	5163285874
5437	4836976998	5163022513
5438	4837240486	5162759024
5439	4837504108	5162495410
5440	4837767855	5162231664
5441	4838031732	5161967791
5442	4838295729	5161703784
5443	4838559860	5161439655
5444	4838824114	5161175396
5445	4839088503	5160911020
5446	4839353003	5160646502
5447	4839617642	5160381872
5448	4839882402	5160117114
5449	4840147286	5159852228
5450	4840412292	5159587217
5451	4840677424	5159322086
5452	4840942680	5159056830
5453	4841208056	5158791449
5454	4841473561	5158525952
5455	4841739179	5158260323
5456	4842004926	5157994581
5457	4842270794	5157728716
5458	4842536782	5157462731
5459	4842802892	5157196626
5460	4843069118	5156930397
5461	4843335460	5156664046
5462	4843601931	5156397586
5463	4843868515	5156131000
5464	4844135217	5155864297
5465	4844402036	5155597475
5466	4844668976	5155330539
5467	4844936024	5155063477
5468	4845203200	5154796311
5469	4845470486	5154529021
5470	4845737889	5154261618
5471	4846005414	5153994106
5472	4846273044	5153726470
5473	4846540787	5153458718
5474	4846808652	5153190859
5475	4847076627	5152922884
5476	4847344714	5152654795
5477	4847612915	5152386595
5478	4847881230	5152118283
5479	4848149654	5151849857
5480	4848418192	5151581322
5481	4848686833	5151312668
5482	4848955593	5151043913
5483	4849224460	5150775043
5484	4849493438	5150506065
5485	4849762530	5150236983
5486	4850031731	5149967793
5487	4850301031	5149698484
5488	4850570436	5149429063
5489	4850839961	5149159548
5490	4851109591	5148889924
5491	4851379323	5148620188
5492	4851649161	5148350345
5493	4851919110	5148080402
5494	4852189161	5147810349
5495	4852459316	5147540191
5496	4852729581	5147269933
5497	4852999945	5146999565
5498	4853270415	5146729097
5499	4853540991	5146458527
5500	4853811667	5146187851
5501	4854082444	5145917071
5502	4854353321	5145646187
5503	4854624304	5145375206
5504	4854895396	5145104130
5505	4855166568	5144832933
5506	4855437858	5144561654
5507	4855709242	5144290267
5508	4855980724	5144018781
5509	4856252307	5143747195
5510	4856523991	5143475515
5511	4856795775	5143203738
5512	4857067651	5142931855
5513	4857339628	5142659880
5514	4857611700	5142387804
5515	4857883872	5142115636
5516	4858156138	5141843369
5517	4858428505	5141571012
5518	4858700958	5141298549
5519	4858973507	5141025992
5520	4859246159	5140753349
5521	4859518907	5140480614
5522	4859791735	5140207771
5523	4860064666	5139934844
5524	4860337686	5139661821
5525	4860610803	5139388709
5526	4860884005	5139115498
5527	4861157308	5138842205
5528	4861430696	5138568813
5529	4861704176	5138295333
5530	4861977748	5138021762
5531	4862251405	5137748097
5532	4862525159	5137474350
5533	4862798992	5137200502
5534	4863072926	5136926580
5535	4863346946	5136652566
5536	4863621050	5136378458
5537	4863895244	5136104268
5538	4864169525	5135829988
5539	4864443891	5135555620
5540	4864718344	5135281168
5541	4864992882	5135006627
5542	4865267504	5134731999
5543	4865542219	5134457295
5544	4865817014	5134182501
5545	4866091888	5133907617
5546	4866366856	5133632659
5547	4866641898	5133357609
5548	4866917027	5133082479
5549	4867192246	5132807274
5550	4867467537	5132531976
5551	4867742908	5132256594
5552	4868018369	5131981140
5553	4868293911	5131705604
5554	4868569525	5131429979
5555	4868845227	5131154281
5556	4869121004	5130878499
5557	4869396863	5130602640
5558	4869672801	5130326702
5559	4869948819	5130050686
5560	4870224914	5129774591
5561	4870501084	5129498417
5562	4870777337	5129222169
5563	4871053667	5128945844
5564	4871330069	5128669440
5565	4871606546	5128392956
5566	4871883102	5128116400
5567	4872159736	5127839772
5568	4872436442	5127563066
5569	4872713223	5127286286
5570	4872990078	5127009430
5571	4873267003	5126732497
5572	4873544008	5126455498
5573	4873821081	5126178421
5574	4874098228	5125901273
5575	4874375450	5125624055
5576	4874652743	5125346765
5577	4874930107	5125069402
5578	4875207539	5124791966
5579	4875485044	5124514462
5580	4875762621	5124236890
5581	4876040263	5123959242
5582	4876317977	5123681529
5583	4876595760	5123403746
5584	4876873611	5123125893
5585	4877151530	5122847973
5586	4877429517	5122569985
5587	4877707573	5122291931
5588	4877985698	5122013812
5589	4878263881	5121735619
5590	4878542138	5121457366
5591	4878820460	5121179047
5592	4879098842	5120900657
5593	4879377291	5120622204
5594	4879655809	5120343692
5595	4879934390	5120065113
5596	4880213035	5119786470
5597	4880491742	5119507764
5598	4880770513	5119228995
5599	4881049345	5118950162
5600	4881328241	5118671268
5601	4881607191	5118392304
5602	4881886211	5118113288
5603	4882165294	5117834212
5604	4882444437	5117555076
5605	4882723632	5117275870
5606	4883002894	5116996612
5607	4883282215	5116717294
5608	4883561591	5116437913
5609	4883841030	5116158477
5610	4884120525	5115878981
5611	4884400077	5115599425
5612	4884679689	5115319815
5613	4884959356	5115040146
5614	4885239080	5114760420
5615	4885518866	5114480643
5616	4885798700	5114200802
5617	4886078592	5113920908
5618	4886358545	5113640965
5619	4886638544	5113360959
5620	4886918602	5113080902
5621	4887198714	5112800791
5622	4887478881	5112520628
5623	4887759098	5112240409
5624	4888039368	5111960137
5625	4888319695	5111679816
5626	4888600068	5111399438
5627	4888880495	5111119011
5628	4889160974	5110838533
5629	4889441497	5110557996
5630	4889722082	5110277421
5631	4890002712	5109996791
5632	4890283390	5109716108
5633	4890564124	5109435383
5634	4890844900	5109154603
5635	4891125725	5108873774
5636	4891406597	5108592895
5637	4891687526	5108311979
5638	4891968497	5108031008
5639	4892249515	5107749991
5640	4892530578	5107468926
5641	4892811684	5107187810
5642	4893092844	5106906658
5643	4893374048	5106625457
5644	4893655294	5106344209
5645	4893936586	5106062917
5646	4894217924	5105781582
5647	4894499304	5105500202
5648	4894780725	5105218774
5649	4895062195	5104937310
5650	4895343702	5104655796
5651	4895625261	5104374250
5652	4895906852	5104092652
5653	4896188487	5103811014
5654	4896470169	5103529340
5655	4896751889	5103247623
5656	4897033646	5102965861
5657	4897315446	5102684062
5658	4897597285	5102402222
5659	4897879165	5102120344
5660	4898161080	5101838423
5661	4898443036	5101556465
5662	4898725031	5101274470
5663	4899007067	5100992440
5664	4899289138	5100710370
5665	4899571244	5100428261
5666	4899853392	5100146120
5667	4900135566	5099863932
5668	4900417784	5099581716
5669	4900700037	5099299462
5670	4900982330	5099017180
5671	4901264646	5098734850
5672	4901547008	5098452496
5673	4901829397	5098170102
5674	4902111824	5097887677
5675	4902394281	5097605217
5676	4902676773	5097322724
5677	4902959297	5097040198
5678	4903241856	5096757644
5679	4903524449	5096475057
5680	4903807067	5096192435
5681	4904089718	5095909782
5682	4904372402	5095627100
5683	4904655112	5095344383
5684	4904937859	5095061643
5685	4905220630	5094778869
5686	4905503435	5094496068
5687	4905786262	5094213232
5688	4906069123	5093930374
5689	4906352013	5093647486
5690	4906634930	5093364571
5691	4906917870	5093081624
5692	4907200844	5092798656
5693	4907483840	5092515657
5694	4907766868	5092232637
5695	4908049916	5091949585
5696	4908332995	5091666513
5697	4908616098	5091383414
5698	4908899218	5091100281
5699	4909182371	5090817133
5700	4909465540	5090533953
5701	4909748739	5090250755
5702	4910031968	5089967540
5703	4910315210	5089684291
5704	4910598477	5089401022
5705	4910881771	5089117736
5706	4911165078	5088834418
5707	4911448411	5088551083
5708	4911731778	5088267739
5709	4912015146	5087984355
5710	4912298545	5087700961
5711	4912581962	5087417544
5712	4912865397	5087134105
5713	4913148855	5086850650
5714	4913432324	5086567168
5715	4913715824	5086283680
5716	4913999333	5086000164
5717	4914282868	5085716638
5718	4914566413	5085433087
5719	4914849984	5085149526
5720	4915133563	5084865941
5721	4915417160	5084582340
5722	4915700772	5084298721
5723	4915984404	5084015090
5724	4916268050	5083731443
5725	4916551716	5083447786
5726	4916835393	5083164110
5727	4917119082	5082880416
5728	4917402790	5082596714
5729	4917686508	5082312996
5730	4917970238	5082029260
5731	4918253984	5081745517
5732	4918537741	5081461758
5733	4918821513	5081177990
5734	4919105293	5080894206
5735	4919389085	5080610411
5736	4919672892	5080326607
5737	4919956710	5080042795
5738	4920240533	5079758965
5739	4920524370	5079475129
5740	4920808215	5079191282
5741	4921092074	5078907430
5742	4921375939	5078623565
5743	4921659806	5078339686
5744	4921943688	5078055804
5745	4922227583	5077771919
5746	4922511475	5077488016
5747	4922795389	5077204121
5748	4923079297	5076920205
5749	4923363217	5076636288
5750	4923647138	5076352359
5751	4923931071	5076068431
5752	4924215005	5075784492
5753	4924498949	5075500553
5754	4924782893	5075216605
5755	4925066842	5074932652
5756	4925350805	5074648705
5757	4925634757	5074364739
5758	4925918718	5074080776
5759	4926202683	5073796810
5760	4926486653	5073512843
5761	4926770627	5073228876
5762	4927054595	5072944899
5763	4927338573	5072660928
5764	4927622546	5072376949
5765	4927906524	5072092973
5766	4928190502	5071808996
5767	4928474479	5071525017
5768	4928758453	5071241035
5769	4929042438	5070957064
5770	4929326409	5070673082
5771	4929610389	5070389110
5772	4929894361	5070105133
5773	4930178339	5069821166
5774	4930462312	5069537197
5775	4930746273	5069253222
5776	4931030239	5068969256
5777	4931314201	5068685294
5778	4931598165	5068401339
5779	4931882120	5068117384
5780	4932166068	5067833430
5781	4932450019	5067549488
5782	4932733955	5067265540
5783	4933017893	5066981604
5784	4933301823	5066697672
5785	4933585749	5066413747
5786	4933869668	5066129828
5787	4934153584	5065845918
5788	4934437487	5065562010
5789	4934721387	5065278112
5790	4935005275	5064994218
5791	4935289161	5064710338
5792	4935573036	5064426463
5793	4935856901	5064142595
5794	4936140758	5063858737
5795	4936424608	5063574890
5796	4936708447	5063291051
5797	4936992274	5063007220
5798	4937276093	5062723402
5799	4937559901	5062439593
5800	4937843697	5062155795
5801	4938127488	5061872014
5802	4938411264	5061588242
5803	4938695024	5061304476
5804	4938978773	5061020725
5805	4939262509	5060736986
5806	4939546234	5060453261
5807	4939829950	5060169554
5808	4940113646	5059885853
5809	4940397326	5059602166
5810	4940681001	5059318502
5811	4940964650	5059034839
5812	4941248295	5058751205
5813	4941531921	5058467580
5814	4941815529	5058183969
5815	4942099124	5057900378
5816	4942382699	5057616798
5817	4942666261	5057333238
5818	4942949807	5057049697
5819	4943233329	5056766166
5820	4943516836	5056482654
5821	4943800331	5056199167
5822	4944083803	5055915693
5823	4944367252	5055632233
5824	4944650691	5055348801
5825	4944934109	5055065387
5826	4945217511	5054781996
5827	4945500884	5054498614
5828	4945784238	5054215255
5829	4946067574	5053931919
5830	4946350894	5053648608
5831	4946634189	5053365315
5832	4946917457	5053082037
5833	4947200705	5052798784
5834	4947483935	5052515557
5835	4947767141	5052232350
5836	4948050327	5051949169
5837	4948333489	5051666010
5838	4948616622	5051382869
5839	4948899738	5051099759
5840	4949182827	5050816671
5841	4949465890	5050533604
5842	4949748933	5050250567
5843	4950031949	5049967554
5844	4950314939	5049684566
5845	4950597899	5049401598
5846	4950880837	5049118660
5847	4951163746	5048835747
5848	4951446629	5048552860
5849	4951729487	5048270003
5850	4952012322	5047987178
5851	4952295118	5047704369
5852	4952577896	5047421597
5853	4952860643	5047138851
5854	4953143364	5046856136
5855	4953426054	5046573448
5856	4953708707	5046290782
5857	4953991342	5046008157
5858	4954273942	5045725556
5859	4954556510	5045442984
5860	4954839051	5045160446
5861	4955121561	5044877938
5862	4955404033	5044595455
5863	4955686479	5044313008
5864	4955968898	5044030599
5865	4956251281	5043748217
5866	4956533632	5043465868
5867	4956815946	5043183548
5868	4957098231	5042901264
5869	4957380486	5042619018
5870	4957662701	5042336798
5871	4957944881	5042054611
5872	4958227032	5041772465
5873	4958509146	5041490350
5874	4958791225	5041208271
5875	4959073269	5040926226
5876	4959355275	5040644215
5877	4959637250	5040362245
5878	4959919193	5040080314
5879	4960201087	5039798407
5880	4960482950	5039516545
5881	4960764775	5039234717
5882	4961046565	5038952929
5883	4961328315	5038671177
5884	4961610028	5038389463
5885	4961891703	5038107788
5886	4962173338	5037826151
5887	4962454936	5037544556
5888	4962736494	5037262998
5889	4963018016	5036981482
5890	4963299493	5036700002
5891	4963580932	5036418566
5892	4963862327	5036137165
5893	4964143685	5035855809
5894	4964425001	5035574493
5895	4964706272	5035293215
5896	4964987506	5035011984
5897	4965268696	5034730792
5898	4965549846	5034449646
5899	4965830958	5034168546
5900	4966112017	5033887480
5901	4966393031	5033606455
5902	4966674012	5033325484
5903	4966954943	5033044551
5904	4967235828	5032763660
5905	4967516675	5032482819
5906	4967797475	5032202022
5907	4968078227	5031921267
5908	4968358934	5031640558
5909	4968639599	5031359897
5910	4968920213	5031079278
5911	4969200786	5030798711
5912	4969481307	5030518184
5913	4969761781	5030237703
5914	4970042219	5029957283
5915	4970322596	5029676894
5916	4970602930	5029396559
5917	4970883218	5029116276
5918	4971163455	5028836037
5919	4971443646	5028555848
5920	4971723785	5028275707
5921	4972003881	5027995621
5922	4972283919	5027715576
5923	4972563912	5027435586
5924	4972843852	5027155642
5925	4973123740	5026875749
5926	4973403582	5026595910
5927	4973683370	5026316119
5928	4973963110	5026036384
5929	4974242796	5025756697
5930	4974522431	5025477064
5931	4974802008	5025197477
5932	4975081539	5024917949
5933	4975361017	5024638474
5934	4975640440	5024359049
5935	4975919813	5024079682
5936	4976199132	5023800369
5937	4976478391	5023521102
5938	4976757598	5023241893
5939	4977036752	5022962740
5940	4977315850	5022683641
5941	4977594896	5022404600
5942	4977873885	5022125613
5943	4978152813	5021846676
5944	4978431693	5021567804
5945	4978710513	5021288984
5946	4978989274	5021010219
5947	4979267978	5020731510
5948	4979546629	5020452862
5949	4979825222	5020174273
5950	4980103754	5019895737
5951	4980382226	5019617257
5952	4980660645	5019338841
5953	4980939006	5019060485
5954	4981217306	5018782185
5955	4981495545	5018503943
5956	4981773730	5018225766
5957	4982051844	5017947637
5958	4982329908	5017669579
5959	4982607914	5017391583
5960	4982885853	5017113642
5961	4983163729	5016835759
5962	4983441546	5016557940
5963	4983719309	5016280190
5964	4983996996	5016002488
5965	4984274630	5015724856
5966	4984552197	5015447283
5967	4984829707	5015169778
5968	4985107152	5014892334
5969	4985384539	5014614958
5970	4985661854	5014337637
5971	4985939110	5014060384
5972	4986216295	5013783190
5973	4986493427	5013506070
5974	4986770484	5013229004
5975	4987047482	5012952010
5976	4987324411	5012675076
5977	4987601277	5012398212
5978	4987878076	5012121411
5979	4988154813	5011844681
5980	4988431477	5011568010
5981	4988708081	5011291411
5982	4988984611	5011014874
5983	4989261081	5010738410
5984	4989537479	5010462009
5985	4989813808	5010185674
5986	4990090075	5009909414
5987	4990366271	5009633219
5988	4990642396	5009357090
5989	4990918455	5009081032
5990	4991194444	5008805043
5991	4991470366	5008529126
5992	4991746207	5008253266
5993	4992021996	5007977495
5994	4992297704	5007701783
5995	4992573343	5007426143
5996	4992848911	5007150574
5997	4993124411	5006875078
5998	4993399843	5006599657
5999	4993675189	5006324293
6000	4993950475	5006049012
